A New 5 bit/2D-symbol Modulation Format for Relative Intensity Noise-dominated IM-DD Systems

We propose a novel 5-bit/2D-symbol modulation format based on PAM-6 optimized for IM-DD systems dominated by relative intensity noise. The proposed modulation scheme improves SNR by 0.94 dB compared to conventional PAM-6 and achieves near-optimal BER performance.

==> FigTikZ/data_txt/BER_RIN_141.txt <==
-10 0.191480398178101 0.16932008266449 0.177185428142548
-9.8 0.183017408847809 0.16109379529953 0.168497002124786
-9.6 0.174647760391235 0.152998352050781 0.159969580173492
-9.4 0.166376769542694 0.145034956932068 0.151620852947235
-9.2 0.158194744586945 0.137212455272675 0.143415379524231
-9 0.150089812278748 0.129516577720642 0.135349345207214
-8.8 0.142086517810822 0.1219810962677 0.127439498901367
-8.6 0.134167587757111 0.114542186260223 0.119693732261658
-8.4 0.126332867145538 0.107258999347687 0.112080693244934
-8.2 0.118607544898987 0.100137686729431 0.104636776447296
-8 0.110985147953033 0.0931819081306458 0.0973266124725342
-7.8 0.103517508506775 0.0863905310630798 0.0902136445045471
-7.6 0.0961918830871582 0.0797915458679199 0.0832748174667358
-7.4 0.089031708240509 0.0733882546424866 0.0765466809272766
-7.2 0.082051420211792 0.0672141671180725 0.0700399518013
-7 0.0753193974494934 0.0613019466400146 0.0637761116027832
-6.8 0.0688253045082092 0.0556329965591431 0.0577966451644897
-6.6 0.0626028776168823 0.0502663850784302 0.052102530002594
-6.4 0.0566756248474121 0.0452118039131165 0.0467279672622681
-6.2 0.0510751724243164 0.0404860734939575 0.0417039752006531
-6 0.0458081245422363 0.0360962390899658 0.037018096446991
-5.8 0.0409250140190125 0.0320368409156799 0.0326978206634521
-5.6 0.036398458480835 0.0283297419548035 0.0287118196487427
-5.4 0.0322481513023376 0.0249442219734192 0.0250917553901672
-5.2 0.0284685134887695 0.0218884468078613 0.0218463540077209
-5 0.0250480175018311 0.0191574096679688 0.018939483165741
-4.8 0.0219732999801636 0.0167214035987854 0.0163500189781189
-4.6 0.0192520976066589 0.0145642995834351 0.0140805244445801
-4.4 0.0168330430984497 0.0126708626747131 0.0120939254760742
-4.2 0.0147179484367371 0.0110221862792969 0.0103587508201599
-4 0.0128683090209961 0.00959211587905884 0.00888243913650513
-3.8 0.0112632393836975 0.00835628509521484 0.00761821269989014
-3.6 0.00988045930862427 0.00729584693908691 0.00654159784317017
-3.4 0.00869314670562744 0.00638735294342041 0.00563170909881592
-3.2 0.00768049955368042 0.00561351776123047 0.00487138032913208
-3 0.00680792331695557 0.00495020151138306 0.00423433780670166
-2.8 0.00606092214584351 0.00438889265060425 0.00369864702224731
-2.6 0.00541789531707764 0.00390869379043579 0.0032515287399292
-2.4 0.00486828088760376 0.00350209474563599 0.00287729501724243
-2.2 0.00441110134124756 0.00315645933151245 0.00256279706954956
-2 0.0040101170539856 0.00286129713058472 0.00230176448822021
-1.8 0.00366640090942383 0.00260772705078125 0.00207903385162354
-1.6 0.00337212085723877 0.00239112377166748 0.00189156532287598
-1.4 0.00312094688415527 0.00220431089401245 0.00173256397247314
-1.2 0.00290302038192749 0.00204267501831055 0.00159814357757568
-1 0.00271564722061157 0.00190401077270508 0.00148309469223022
-0.800000000000001 0.00254838466644287 0.00178122520446777 0.00138281583786011
-0.6 0.00239913463592529 0.00167328119277954 0.00129574537277222
-0.4 0.00227010250091553 0.00158119201660156 0.00122109651565552
-0.200000000000001 0.00215815305709839 0.00149863958358765 0.00115633010864258
0 0.00205813646316528 0.00142687559127808 0.00109889507293701
0.199999999999999 0.00196846723556519 0.00136398077011108 0.00104730129241943
0.399999999999999 0.00188870429992676 0.00130921602249146 0.00100380182266235
0.6 0.00181930065155029 0.00125987529754639 0.000965237617492676
0.8 0.00175756216049194 0.00121593475341797 0.000931072235107422
1 0.00170499086380005 0.00117675065994263 0.000900852680206299
1.2 0.00165600776672363 0.00114262104034424 0.000872361660003662
1.4 0.00161309242248535 0.0011116623878479 0.000847959518432617
1.6 0.00157438516616821 0.00108393430709839 0.000825667381286621
1.8 0.00153806209564209 0.00105857849121094 0.000805914402008057
2 0.00150744915008545 0.00103605985641479 0.000788509845733643
2.2 0.00148023366928101 0.00101656913757324 0.000771999359130859
2.4 0.00145339965820312 0.000998520851135254 0.000757753849029541
2.6 0.00143032073974609 0.00098271369934082 0.000744712352752686
2.8 0.00140783786773682 0.000967836380004883 0.00073314905166626
3 0.00138881206512451 0.000954639911651611 0.000722932815551758
3.2 0.00137128829956055 0.000942611694335937 0.000713968276977539
3.4 0.00135610103607178 0.000931859016418457 0.000705802440643311
3.6 0.00134143829345703 0.000922155380249023 0.000698173046112061
3.8 0.00132880210876465 0.000913047790527344 0.000691127777099609
4 0.00131758451461792 0.000904929637908936 0.000684654712677002
4.2 0.00130685567855835 0.00089724063873291 0.000679099559783936
4.4 0.00129741430282593 0.000890552997589111 0.000673556327819824
4.6 0.00128916501998901 0.000884628295898438 0.000668859481811523
4.8 0.00128183364868164 0.000879383087158203 0.000664615631103516
5 0.00127500295639038 0.00087437629699707 0.00066075325012207
5.2 0.00126855373382568 0.000870311260223389 0.000657427310943603
5.4 0.00126270055770874 0.0008658766746521 0.000654315948486328
5.6 0.00125714540481567 0.000862193107604981 0.000651812553405762
5.8 0.00125247240066528 0.000858867168426514 0.0006492018699646
6 0.00124760866165161 0.000855433940887451 0.000646674633026123
6.2 0.00124342441558838 0.000852584838867188 0.00064462423324585
6.4 0.00124009847640991 0.00084993839263916 0.000642490386962891
6.6 0.00123684406280518 0.000847709178924561 0.000640761852264404
6.8 0.00123389959335327 0.000845587253570557 0.000638949871063232
7 0.0012312650680542 0.000843524932861328 0.000637412071228027
7.2 0.00122851133346558 0.000841617584228516 0.000635969638824463
7.4 0.00122631788253784 0.000840020179748535 0.000634682178497314
7.6 0.00122439861297607 0.000838661193847656 0.000633716583251953
7.8 0.00122232437133789 0.000837075710296631 0.000632846355438232
8 0.00122088193893433 0.000835978984832764 0.000631928443908691


==> FigTikZ/data_txt/BER_RIN_144.txt <==
-10 0.189582538604736 0.167455077171326 0.175330257415771
-9.8 0.180967509746552 0.159070801734924 0.16650185585022
-9.6 0.172411775588989 0.150807619094849 0.157826125621796
-9.4 0.163948452472687 0.142676854133606 0.14931675195694
-9.2 0.155565023422241 0.134677231311798 0.140927696228027
-9 0.147229015827179 0.126797831058502 0.132690978050232
-8.8 0.138974511623383 0.119034683704376 0.124586582183838
-8.6 0.13078989982605 0.111384904384613 0.116634678840637
-8.4 0.122680687904358 0.10386118888855 0.108807861804962
-8.2 0.114662659168243 0.096505069732666 0.101113641262054
-8 0.106721532344818 0.0892798900604248 0.0935716271400452
-7.8 0.0989290952682495 0.0822267770767212 0.0862195491790771
-7.6 0.091269588470459 0.075375235080719 0.079047167301178
-7.4 0.0837527513504028 0.0687003493309021 0.0720708727836609
-7.2 0.0764484286308289 0.0622854709625244 0.0653315782546997
-7 0.0693780064582825 0.0561147093772888 0.0588477849960327
-6.8 0.0625462412834168 0.050233006477356 0.052656888961792
-6.6 0.0560395121574402 0.0446709990501404 0.0467930436134338
-6.4 0.0498480677604675 0.0394662261009216 0.0413070321083069
-6.2 0.0440194725990295 0.0346205711364746 0.0361710786819458
-6 0.0385962843894958 0.0301324009895325 0.0314042925834656
-5.8 0.0335796236991882 0.0260415196418762 0.0270443201065063
-5.6 0.0289762616157532 0.0223342180252075 0.0230885028839111
-5.4 0.0247971892356873 0.0189960598945618 0.0195546269416809
-5.2 0.0210555076599121 0.0160349130630493 0.0164067983627319
-5 0.0177353978157043 0.0134234428405762 0.0136319756507874
-4.8 0.014814817905426 0.0111420035362244 0.0112157940864563
-4.6 0.0122657418251038 0.0091884970664978 0.00915015935897827
-4.4 0.0100893616676331 0.0075217604637146 0.00739887952804565
-4.2 0.00823898315429688 0.00611085891723633 0.00593208074569702
-4 0.00668091773986816 0.00494354963302612 0.00471638441085815
-3.8 0.00540058612823486 0.00397086143493652 0.00372487306594849
-3.6 0.00434310436248779 0.00318119525909424 0.00292348861694336
-3.4 0.00347789525985718 0.00253894329071045 0.00228774547576904
-3.2 0.00278588533401489 0.0020244836807251 0.00179024934768677
-3 0.00222595930099487 0.0016156792640686 0.0014000415802002
-2.8 0.00178616046905518 0.00128802061080933 0.00109586715698242
-2.6 0.00143610239028931 0.00102959871292114 0.000861203670501709
-2.4 0.00116276741027832 0.000827693939208984 0.000681746006011963
-2.2 0.000942659378051758 0.000670289993286133 0.000541055202484131
-2 0.000767529010772705 0.00054631233215332 0.000432872772216797
-1.8 0.000631165504455566 0.000447571277618408 0.000351190567016602
-1.6 0.000526332855224609 0.00037006139755249 0.000287318229675293
-1.4 0.000442683696746826 0.000308215618133545 0.000236797332763672
-1.2 0.000373554229736328 0.00025784969329834 0.000197780132293701
-1 0.000317633152008057 0.000217628479003906 0.000166213512420654
-0.800000000000001 0.000272488594055176 0.000185859203338623 0.000141024589538574
-0.6 0.000234901905059814 0.000159943103790283 0.000121092796325684
-0.4 0.000205028057098389 0.000138640403747559 0.000105464458465576
-0.200000000000001 0.000180327892303467 0.000121021270751953 9.25421714782715e-05
0 0.000159943103790283 0.000107002258300781 8.1634521484375e-05
0.199999999999999 0.000142145156860352 9.54270362854004e-05 7.24434852600098e-05
0.399999999999999 0.000127291679382324 8.544921875e-05 6.45756721496582e-05
0.6 0.000114226341247559 7.71164894104004e-05 5.78522682189941e-05
0.8 0.000103652477264404 7.0500373840332e-05 5.25832176208496e-05
1 9.45568084716797e-05 6.47068023681641e-05 4.79340553283691e-05
1.2 8.71777534484863e-05 5.96046447753906e-05 4.40120697021484e-05
1.4 8.02755355834961e-05 5.50270080566406e-05 4.07099723815918e-05
1.6 7.47799873352051e-05 5.13911247253418e-05 3.77058982849121e-05
1.8 7.03930854797363e-05 4.81486320495605e-05 3.51905822753906e-05
2 6.65187835693359e-05 4.51445579528809e-05 3.30209732055664e-05
2.2 6.33716583251953e-05 4.28438186645508e-05 3.13401222229004e-05
2.4 6.03318214416504e-05 4.0590763092041e-05 2.99572944641113e-05
2.6 5.77926635742188e-05 3.8611888885498e-05 2.85744667053223e-05
2.8 5.53250312805176e-05 3.69668006896973e-05 2.73823738098145e-05
3 5.29289245605469e-05 3.57508659362793e-05 2.61902809143066e-05
3.2 5.10096549987793e-05 3.45826148986816e-05 2.51889228820801e-05
3.4 4.95791435241699e-05 3.34262847900391e-05 2.42471694946289e-05
3.6 4.78029251098633e-05 3.24606895446777e-05 2.36034393310547e-05
3.8 4.67896461486816e-05 3.16858291625977e-05 2.29358673095703e-05
4 4.55617904663086e-05 3.07321548461914e-05 2.22921371459961e-05
4.2 4.43696975708008e-05 2.99334526062012e-05 2.18987464904785e-05
4.4 4.33444976806641e-05 2.90513038635254e-05 2.14457511901855e-05
4.6 4.26173210144043e-05 2.84671783447266e-05 2.10762023925781e-05
4.8 4.17709350585937e-05 2.79426574707031e-05 2.06470489501953e-05
5 4.11391258239746e-05 2.75015830993652e-05 2.03371047973633e-05
5.2 4.04477119445801e-05 2.70485877990723e-05 1.99437141418457e-05
5.4 3.99112701416016e-05 2.67148017883301e-05 1.96099281311035e-05
5.6 3.94582748413086e-05 2.64286994934082e-05 1.92999839782715e-05
5.8 3.90887260437012e-05 2.61187553405762e-05 1.91211700439453e-05
6 3.87191772460938e-05 2.59041786193848e-05 1.89423561096191e-05
6.2 3.83734703063965e-05 2.56538391113281e-05 1.87277793884277e-05
6.4 3.80992889404297e-05 2.5486946105957e-05 1.85489654541016e-05
6.6 3.7848949432373e-05 2.52366065979004e-05 1.83939933776855e-05
6.8 3.74078750610352e-05 2.49981880187988e-05 1.82032585144043e-05
7 3.72529029846191e-05 2.49147415161133e-05 1.80840492248535e-05
7.2 3.70264053344727e-05 2.48074531555176e-05 1.79529190063477e-05
7.4 3.68714332580566e-05 2.46763229370117e-05 1.79052352905273e-05
7.6 3.66687774658203e-05 2.44975090026855e-05 1.78337097167969e-05
7.8 3.65734100341797e-05 2.43782997131348e-05 1.77621841430664e-05
8 3.63349914550781e-05 2.43306159973145e-05 1.7702579498291e-05


==> FigTikZ/data_txt/BER_RIN_147.txt <==
-10 0.188632203638554 0.166487738490105 0.174309203028679
-9.5 0.167004074156284 0.145594097673893 0.152340303361416
-9 0.145773620903492 0.125405712425709 0.131247937679291
-8.5 0.124937701225281 0.105941048264503 0.110995289683342
-8 0.104540257155895 0.0872766315937042 0.0915706157684326
-7.5 0.0848409444093704 0.0696406930685043 0.0732024610042572
-7 0.0662698552012444 0.053406523168087 0.0562679618597031
-6.5 0.0494179084897041 0.0390969634056091 0.0412500515580177
-6 0.0348958000540733 0.0270943999290466 0.0285922229290009
-5.5 0.0231097415089607 0.0176389247179031 0.0185572877526283
-5 0.0142124429345131 0.010689340531826 0.0111577019095421
-4.5 0.00804762542247772 0.0059859424829483 0.00614293068647385
-4 0.00416945368051529 0.00306974798440933 0.00307614356279373
-3.5 0.00197489559650421 0.00143947899341583 0.00139361768960953
-3 0.000861075520515442 0.000622648000717163 0.000573071837425232
-2.5 0.000353348255157471 0.000252698361873627 0.000218994915485382
-2 0.000139960646629334 9.89556312561035e-05 8.16375017166138e-05
-1.5 5.62846660614014e-05 3.91766428947449e-05 3.0873715877533e-05
-1 2.34365463256836e-05 1.56909227371216e-05 1.2420117855072e-05
-0.5 1.02683901786804e-05 6.74724578857422e-06 5.37186861038208e-06
0 4.66491794213653e-06 3.11611406505108e-06 2.35153362154961e-06
0.5 2.30659078806639e-06 1.54399150051177e-06 1.153530087322e-06
1 1.23471231199801e-06 8.25273571535945e-07 6.17974670603871e-07
1.5 7.08704814314842e-07 4.74033644422889e-07 3.57172684744e-07
2 4.42255521193147e-07 2.95530073344707e-07 2.20684334635734e-07
2.5 2.94760102406144e-07 1.96472508832812e-07 1.4677457511425e-07
3 2.09662597626447e-07 1.36520247906447e-07 1.04652717709541e-07
3.5 1.56777678057551e-07 1.03301601484418e-07 7.87789467722178e-08
4 1.26860104501247e-07 8.22152942419052e-08 6.22840598225594e-08
4.5 1.03159341961145e-07 6.8135792389512e-08 5.02259936183691e-08
5 8.55287071317434e-08 5.86770474910736e-08 4.33209352195263e-08
5.5 7.5499527156353e-08 5.12853730469942e-08 3.87728214263916e-08
6 6.89469743520022e-08 4.65740449726582e-08 3.47131863236427e-08
6.5 6.46435655653476e-08 4.10312786698341e-08 3.20032704621553e-08
7 5.96975442022085e-08 3.94366215914488e-08 2.93792691081762e-08
7.5 5.65280206501484e-08 3.66102904081344e-08 2.78460793197155e-08
8 5.44567592442036e-08 3.5878736525774e-08 2.69089359790087e-08


==> FigTikZ/data_txt/RIN_141_SER_MI_symbolwise.txt <==
-6 0.167220816016197 0.18928249925375 0.166539423167706 0.193977378308773 2.18440993720326 2.13867481358705 2.18310160269343 2.13115710256525 0.165789343416691 0.187960125505924 0.16838226467371 0.18952501565218 2.18657735791066 2.14081233311628 2.17910220972259 2.13893533171014
-5.9 0.15818752348423 0.179404698312283 0.157194338738918 0.184245891869068 2.2009399140452 2.15718368070083 2.20047717555754 2.14927091107538 0.156614989042282 0.177901536226273 0.159070394933224 0.179487481713295 2.20335751140872 2.15959169111161 2.19640357429346 2.15758536825633
-5.8 0.149477377533913 0.169832430779934 0.148173697292805 0.174794599413872 2.21692637381671 2.17512594486577 2.21727866127662 2.16684708990757 0.147747337818146 0.168165445327759 0.150059349834919 0.169731475412846 2.21961300825752 2.17782650335888 2.2131598790156 2.17571063701986
-5.7 0.141090072691441 0.160576231777668 0.139471657574177 0.165660619735718 2.23235719058941 2.19248449907226 2.23349121517733 2.18386905489684 0.13919023424387 0.158720403909683 0.141359470784664 0.160275936126709 2.23533165316383 2.19549963909281 2.22935846137979 2.19329323856316
-5.6 0.133027844130993 0.151636332273483 0.131118342280388 0.156863443553448 2.2472224210599 2.20924463726896 2.24910236520459 2.20032245783014 0.130939573049545 0.149590581655502 0.132978342473507 0.151147678494453 2.25050322813369 2.21259613353461 2.24498875193329 2.2103173478317
-5.5 0.125279858708382 0.143054381012917 0.12310579419136 0.148371733725071 2.26151440069703 2.22539418965492 2.26410213719486 2.21619531958974 0.123033426702023 0.140788078308105 0.124919846653938 0.142327688634396 2.26511958050115 2.22910331202022 2.2600423565832 2.2267693517842
-5.4 0.117879472672939 0.134802289307117 0.115437127649784 0.140204422175884 2.27522780753075 2.24092362268189 2.27848314696875 2.23147812979348 0.115438140928745 0.132324486970901 0.11719287186861 0.133845493197441 2.27917468150691 2.2450108825352 2.27451311002768 2.2426379556323
-5.3 0.110796332359314 0.126884907484055 0.108105771243572 0.132368616759777 2.2883596939136 2.25582610344731 2.29224065864617 2.24616391270307 0.108172848820686 0.12418556958437 0.109791345894337 0.125681847333908 2.29266465590519 2.2603109965792 2.28839710105975 2.25791425738774
-5.2 0.104040034115314 0.119313895702362 0.101124502718449 0.124860189855099 2.30090948720191 2.27009752885621 2.30537260916905 2.26024825962447 0.101223148405552 0.116382442414761 0.102703548967838 0.117877162992954 2.3055877836357 2.27499827887843 2.30169267083707 2.27259179101133
-5.1 0.0976224318146706 0.112080723047256 0.0944826453924179 0.117681547999382 2.31287896075656 2.28373652048639 2.3178795995412 2.27372932853844 0.0945942178368568 0.108931116759777 0.0959462150931358 0.110386990010738 2.31794447504822 2.28906982696562 2.31440038528473 2.28666653901988
-5 0.0915191620588303 0.105196967720985 0.0881794765591621 0.110839046537876 2.32427217695724 2.29674438651864 2.32976485375509 2.28660781216975 0.0882915332913399 0.101821221411228 0.0895185843110085 0.103223532438278 2.32973722154619 2.30252518207389 2.32652298284641 2.30013691587983
-4.9 0.0857331603765488 0.098659373819828 0.0822241976857185 0.104323893785477 2.33509540412348 2.30912505243857 2.34103414678907 2.29888687614454 0.0822934433817863 0.0950368270277977 0.0833997279405594 0.0963994637131691 2.34097052384914 2.31536627316215 2.33806529906492 2.31300372390039
-4.8 0.0802609473466873 0.0924564749002457 0.076598159968853 0.0981411561369896 2.34535700944569 2.32088496252621 2.35169570346244 2.31057206931374 0.076601468026638 0.0885924100875854 0.0776036903262138 0.0899204760789871 2.35165080034023 2.32759733621789 2.34903417002564 2.32527008365704
-4.7 0.0750991329550743 0.0865873470902443 0.0712895095348358 0.0922671854496002 2.35506733034106 2.33203295446379 2.36176007034334 2.32167120866054 0.0712081119418144 0.0824834927916527 0.072118878364563 0.0837550908327103 2.36178627813062 2.33922481126366 2.35943831737443 2.33694134123757
-4.6 0.0702376067638397 0.0810342505574226 0.0663077533245087 0.0867091789841652 2.36423852703483 2.34258010974272 2.37123996329343 2.33219424146634 0.0661222115159035 0.0766826570034027 0.0669362470507622 0.077919028699398 2.37138686953963 2.35025721971641 2.36928821806081 2.34802495481568
-4.5 0.0656633526086807 0.0757954716682434 0.0616370439529419 0.0814591646194458 2.37288441946996 2.35253958295179 2.3801500935842 2.34215308762774 0.0613263994455338 0.0712102204561234 0.0620455369353294 0.0724047794938087 2.38046403668852 2.36070502490442 2.37859596194801 2.3585303632216
-4.4 0.0613632127642632 0.070875495672226 0.0572614669799805 0.0765057653188705 2.38102031172935 2.36192641342043 2.38850697583326 2.35156146521697 0.0568141713738441 0.0660386011004448 0.057446725666523 0.0671952813863754 2.38903064686798 2.37058047863465 2.38737510019497 2.36846883929557
-4.3 0.0573328286409378 0.06626345962286 0.0531734228134155 0.0718575716018677 2.38866280708233 2.370757322951 2.3963287212852 2.36043470255486 0.0525700747966766 0.0611558929085732 0.0531278476119041 0.0622846484184265 2.39710082127826 2.37989745672838 2.39564048704807 2.37785333087754
-4.2 0.0535706728696823 0.0619314536452293 0.0493539348244667 0.0674780607223511 2.39582961680305 2.37905050340659 2.40363482018292 2.36878954020753 0.0485884547233582 0.0565804913640022 0.0490828305482864 0.0576691254973412 2.4046897796371 2.38867128640967 2.40340811731243 2.3866982923073
-4.1 0.0500462502241135 0.057876855134964 0.0458053722977638 0.0633568838238716 2.40253936612739 2.38682539776609 2.41044591711641 2.3766439264187 0.0448698177933693 0.0522796213626862 0.045293964445591 0.0533315241336823 2.41181368297052 2.39691856834261 2.41069496150699 2.39501950928722
-4 0.0467581078410149 0.0540951043367386 0.0425094589591026 0.0594985485076904 2.40881140077617 2.39410247809421 2.41678358327815 2.38401680953892 0.0413888692855835 0.0482627600431442 0.041754812002182 0.0492775738239288 2.41848947667978 2.40465699597785 2.41751880082312 2.40283391989473
-3.9 0.0436971187591553 0.0505642145872116 0.039455845952034 0.0558801963925362 2.41466559710355 2.40090302384108 2.42267008948604 2.39092793098482 0.0381414517760277 0.0445166304707527 0.0384601652622223 0.0454780384898186 2.42473473578474 2.41190517470119 2.42389806413043 2.41015943442137
-3.8 0.0408525168895721 0.0472647175192833 0.0366310253739357 0.052515909075737 2.42012217840364 2.40724890392608 2.42812818364746 2.39739762211238 0.0351088047027588 0.0410159900784492 0.0353859290480614 0.0419248268008232 2.43056751408525 2.41868244309984 2.42985166898579 2.41701475655845
-3.7 0.0382029786705971 0.0441999211907387 0.0340097695589066 0.0493680462241173 2.42520153958338 2.41316236599394 2.43318087603838 2.40344660808603 0.0322924554347992 0.037753090262413 0.0325251445174217 0.0386131480336189 2.43600619881799 2.42500869848712 2.43539886822882 2.42341920824998
-3.6 0.0357445627450943 0.0413514897227287 0.0315996706485748 0.0464266613125801 2.4299240821461 2.4186658359283 2.43785123538509 2.40909582138315 0.0296716690063477 0.0347190499305725 0.0298643484711647 0.035535916686058 2.44106937219989 2.4309042286511 2.4405591036359 2.42939256030135
-3.5 0.0334742590785027 0.0387044548988342 0.0293760448694229 0.0436794310808182 2.43431006109159 2.42378173012189 2.44216219830566 2.41436622705056 0.0272505506873131 0.0319008901715279 0.0274127051234245 0.0326771587133408 2.44577568105269 2.43638955159481 2.44535186808881 2.43495487057856
-3.4 0.03136046230793 0.0362555086612701 0.0273290947079659 0.0411311239004135 2.43837944520799 2.42853228233104 2.44613639424 2.41927866132391 0.0250031277537346 0.0292890295386314 0.0251335799694061 0.0300264209508896 2.45014371550557 2.44148526479492 2.44979657758509 2.44012633136664
-3.3 0.0294076427817345 0.033984586596489 0.0254462361335754 0.0387566387653351 2.44215179219135 2.43293938658828 2.44979598761145 2.4238536848235 0.022924542427063 0.0268660709261894 0.0230269208550453 0.0275619849562645 2.45419189757916 2.44621190522532 2.45391245409607 2.44492712718454
-3.2 0.0276059210300446 0.0318857133388519 0.0237156227231026 0.0365559086203575 2.44564613937794 2.43702445760321 2.45316253862321 2.42811145128361 0.0210097581148148 0.0246384590864182 0.0210800841450691 0.0252921357750893 2.45793838025624 2.45058982109678 2.45771841989701 2.44937730407955
-3.1 0.025935135781765 0.029938243329525 0.0221228078007698 0.0345084518194199 2.44888090987289 2.44080830979522 2.45625688374289 2.43207159259017 0.0192461684346199 0.0225744172930717 0.0192878991365433 0.0231943726539612 2.46140095743188 2.45463905598388 2.46123300371342 2.45349665114798
-3 0.0243927761912346 0.0281449109315872 0.0206727981567383 0.0326046943664551 2.45187383367606 2.44431105542153 2.45909903647775 2.43575312066618 0.0176128149032593 0.0206749588251114 0.0176432058215141 0.0212519615888596 2.46459698491891 2.45837924575734 2.46447425878891 2.4573045947528
-2.9 0.0229691192507744 0.0264823362231255 0.0193376690149307 0.0308423489332199 2.45464188396955 2.44755202162455 2.46170810846918 2.43917434637041 0.0161100476980209 0.0189316868782043 0.0161289274692535 0.0194659233093262 2.46754331247552 2.46182952850761 2.46745969277559 2.46082010563937
-2.8 0.0216527134180069 0.0249475240707397 0.0181171596050262 0.0292048826813698 2.45720122896189 2.45054968577841 2.46410225033893 2.44235281511308 0.0147371292114258 0.01732237637043 0.0147397443652153 0.0178261399269104 2.47025622663016 2.46500846742366 2.47020620917942 2.46406161890318
-2.7 0.0204374641180038 0.0235277935862541 0.0169991627335548 0.0276883915066719 2.45956719936231 2.45332162815709 2.4662986112462 2.44530525848753 0.0134765729308128 0.0158472061157227 0.0134667083621025 0.0163215920329094 2.47275140391428 2.46793398638174 2.47273005990562 2.46704696655043
-2.6 0.0193192735314369 0.0222162157297134 0.0159697532653809 0.0262794345617294 2.46175427062406 2.45588450069313 2.4683133157817 2.44804756095861 0.0123218595981598 0.0144946798682213 0.01230239123106 0.0149369612336159 2.47504387397734 2.47062331781005 2.47504680826882 2.46979332221824
-2.5 0.0182800814509392 0.0210038125514984 0.0150310471653938 0.0249655097723007 2.46377605777291 2.45825401037621 2.4701614565186 2.45059474049704 0.0112605765461922 0.0132493302226067 0.0112358182668686 0.0136620104312897 2.47714799194633 2.47309296223196 2.47717130177388 2.47231715748141
-2.4 0.0173264667391777 0.0198802575469017 0.0141652822494507 0.0237495899200439 2.46564532040145 2.46044491557427 2.47185710021425 2.45296094193225 0.010295532643795 0.0121129304170609 0.0102596879005432 0.012496143579483 2.47907741933319 2.47535865875326 2.47911765397602 2.47463420906116
-2.3 0.0164365395903587 0.0188441053032875 0.0133730471134186 0.0226187333464622 2.46737397625176 2.46247103335817 2.47341330546492 2.45515944168231 0.00941123813390732 0.0110762044787407 0.00937077403068542 0.0114327147603035 2.48084511281641 2.47743536564833 2.4808992346852 2.47675945616281
-2.2 0.015621192753315 0.0178883522748947 0.012649305164814 0.0215704515576363 2.46897312216659 2.46434525610975 2.47484214974986 2.457202662388 0.00860249996185303 0.0101283118128777 0.00855883210897446 0.0104504972696304 2.48246332027222 2.47933725012481 2.4825286677831 2.47870710710115
-2.1 0.014863133430481 0.0170077607035637 0.0119809284806252 0.0205981284379959 2.47045306117342 2.46607957623172 2.47615476422475 2.45910219581204 0.00786283612251282 0.0092574805021286 0.00781684368848801 0.00955808162689209 2.48394358340795 2.4810776863126 2.48401783591729 2.48049059432116
-2 0.0141647905111313 0.0161918327212334 0.0113681182265282 0.0196882039308548 2.47182333455304 2.46768511784261 2.47736137502785 2.4608688322154 0.0071895495057106 0.00846808403730392 0.00713981688022614 0.00874354690313339 2.48529674626394 2.48266926052381 2.48537789119789 2.48212257688891
-1.9 0.0135171860456467 0.0154344141483307 0.0107995942234993 0.0188478976488113 2.47309275759609 2.46917217388688 2.47847134991148 2.46251259439026 0.00657133013010025 0.00774659961462021 0.00652189552783966 0.00800167769193649 2.48653296878233 2.48412378284745 2.48661927091602 2.48361494951516
-1.8 0.0129149854183197 0.0147368758916855 0.0102813839912415 0.0180667266249657 2.47426945762844 2.47055024706027 2.47949324871918 2.46404277470122 0.00601254403591156 0.00708474218845367 0.00595923513174057 0.00732286274433136 2.48766174464148 2.48545230416252 2.48775171741326 2.4849788571871
-1.7 0.0123590752482414 0.0140874311327934 0.00980614870786667 0.017340712249279 2.47536091330259 2.47182809322921 2.48043487602638 2.46546797383749 0.00550189614295959 0.00648319721221924 0.00544887036085129 0.00670450180768967 2.4886919226045 2.48666513767702 2.48878430138646 2.48622471451879
-1.6 0.0118456035852432 0.0134891718626022 0.00936347246170044 0.0166623666882515 2.47637399467666 2.47301376617133 2.48130333453049 2.46679614034522 0.00503618270158768 0.00593613088130951 0.00498607009649277 0.00614254921674728 2.4896317306901 2.48777188414104 2.48972544795718 2.48736222898401
-1.5 0.0113672688603401 0.0129332318902016 0.00895760953426361 0.0160334184765816 2.47731500352011 2.47411466280531 2.48210507829961 2.46803461024325 0.00460994243621826 0.0054396390914917 0.00456357002258301 0.00563005357980728 2.49048880252097 2.48878145994413 2.49058296487139 2.48840042725689
-1.4 0.010919988155365 0.0124136283993721 0.00858033448457718 0.0154416561126709 2.47818971308659 2.47513756838067 2.482845965191 2.46919014619034 0.00422432273626328 0.00498868525028229 0.00417819619178772 0.00516419112682343 2.49127020524591 2.48970212738526 2.49136407226514 2.48934768395143
-1.3 0.0105065852403641 0.0119321197271347 0.00823437422513962 0.0148929432034492 2.47900340693389 2.47608870101468 2.48353130754481 2.47026897590548 0.00387449562549591 0.00457616895437241 0.00383016467094421 0.00473827123641968 2.49198246848716 2.49054152648586 2.49207543348935 2.49021175211736
-1.2 0.01011823117733 0.0114817395806313 0.00791363418102264 0.0143790245056152 2.4797609168497 2.47697375487654 2.48416592019696 2.47127682978264 0.00355717539787292 0.00420256704092026 0.00351015478372574 0.00434699654579163 2.49263161383853 2.49130670779514 2.49272318648713 2.49099979491694
-1.1 0.00975922495126724 0.011063925921917 0.00761353969573975 0.013898141682148 2.48046665991778 2.47779794147679 2.48475416528149 2.47221897767623 0.00326716899871826 0.00386364758014679 0.0032212883234024 0.00399522483348846 2.49322318451964 2.49200416570784 2.49331297520805 2.49171841797365
-1 0.00942718237638474 0.0106760114431381 0.0073397308588028 0.0134493187069893 2.48112467428704 2.47856602878622 2.48529999385242 2.47310026463662 0.00300295650959015 0.00355219841003418 0.0029563382267952 0.00367260724306107 2.49376227485768 2.49263987187767 2.49384998066648 2.49237370194911
-0.899999999999999 0.00911633670330048 0.0103129297494888 0.00708657503128052 0.0130303651094437 2.48173865285395 2.47928237812225 2.48580698455284 2.47392514517443 0.00276156514883041 0.00326742976903915 0.00271724909543991 0.00338050723075867 2.49425355931815 2.49321930836395 2.49433895142653 2.49297123496515
-0.8 0.00882162153720856 0.00997434556484222 0.0068482905626297 0.0126398354768753 2.48231197421188 2.47995097881908 2.48627837939427 2.47469771560813 0.00254374742507935 0.00300966948270798 0.00250021368265152 0.00311431288719177 2.49470132084732 2.49374750019803 2.49478423333173 2.49351614454671
-0.699999999999999 0.00855253636837006 0.0096590593457222 0.00662650167942047 0.0122713148593903 2.48284773068338 2.48057548064981 2.48671711655934 2.4754217441689 0.00234580785036087 0.00277348607778549 0.00230474770069122 0.00287208706140518 2.49510947832968 2.49422904710143 2.49518979827412 2.49401312881478
-0.6 0.00829741358757019 0.00936027616262436 0.00641952455043793 0.0119244530797005 2.4833487536137 2.48115922389401 2.48712586020181 2.47610069867916 0.00216613709926605 0.00255946815013885 0.00212614238262177 0.0026518926024437 2.49548161300582 2.49466815413315 2.49555927182587 2.49446648670938
-0.5 0.00806029140949249 0.00908634066581726 0.00622719526290894 0.0116012543439865 2.48381763622426 2.48170526695489 2.48750702736184 2.47673777178077 0.00200013071298599 0.002361960709095 0.00196253508329391 0.00245013833045959 2.49582099373805 2.49506866108857 2.49589595961137 2.49488014706873
-0.399999999999999 0.00783772021532059 0.00882834941148758 0.00604848563671112 0.0112964808940887 2.48425675435015 2.48221641154348 2.48786281221662 2.4773359038986 0.00184905529022217 0.00218267738819122 0.00181540846824646 0.0022663027048111 2.49613060104836 2.49543407051805 2.49620287234468 2.49525769643261
-0.3 0.00763005763292313 0.00858734548091888 0.00588074326515198 0.0110138803720474 2.4846682853953 2.48269522557151 2.48819520795447 2.47789780426342 0.00171190500259399 0.00202145427465439 0.0016804113984108 0.00209855288267136 2.49641314988284 2.49576757427608 2.49648274949016 2.49560240547603
-0.199999999999999 0.00743377208709717 0.00835795700550079 0.00572139024734497 0.0107459872961044 2.48505422579547 2.48314406396597 2.4885060265787 2.47842597026217 0.00158826261758804 0.00187364220619202 0.00155649334192276 0.00194531679153442 2.49667111107781 2.4960720785506 2.4967380815272 2.49591725401352
-0.0999999999999996 0.00724949687719345 0.00814754515886307 0.00557417422533035 0.010492205619812 2.48541640718964 2.48356508761992 2.48879691687122 2.47892270524462 0.00147328525781631 0.00173890590667725 0.00144366919994354 0.00180718302726746 2.49690673151912 2.49635022735422 2.49697113081753 2.49620495454445
0 0.0070752426981926 0.00794965773820877 0.00543805211782455 0.0102556571364403 2.48575651137898 2.48396028063755 2.48906938063048 2.47939013486994 0.00137045979499817 0.00161630660295486 0.00134078413248062 0.00167957693338394 2.49712205299938 2.4966044244852 2.49718395108821 2.49646797433568
0.0999999999999996 0.0069144070148468 0.0077614039182663 0.00530876219272614 0.0100341737270355 2.48607608405007 2.48433146599331 2.48932478727178 2.47983022210736 0.00127651542425156 0.00150471180677414 0.00124663114547729 0.0015656054019928 2.49731892979124 2.49683685398542 2.49737840555659 2.49670855605771
0.199999999999999 0.00676367431879044 0.00758806616067886 0.00518719106912613 0.00982389599084854 2.48637654721658 2.48468031975958 2.48956438694185 2.48024478100081 0.00118923932313919 0.00140240788459778 0.00116124004125595 0.00145990401506424 2.49749904496825 2.49704949913817 2.49755618373584 2.49692873700627
0.3 0.00662083178758621 0.00742302089929581 0.00507444888353348 0.00962767004966736 2.48665921037242 2.48500838408358 2.48978932232924 2.48063548925377 0.00111005455255508 0.00130800157785416 0.00108309835195541 0.00136204063892365 2.49766392551606 2.49724416006025 2.49771881696901 2.49713036695207
0.399999999999999 0.00648817420005798 0.00726836919784546 0.00496792048215866 0.00944121927022934 2.48692528042976 2.48531707904775 2.49000063930509 2.48100389966047 0.00103800743818283 0.00122158229351044 0.00101165473461151 0.00127410888671875 2.49781495628528 2.49742246995137 2.49786769274813 2.49731512466982
0.5 0.00636051595211029 0.00712215155363083 0.00486769527196884 0.00926502794027328 2.48717587061668 2.48560771348073 2.49019929647207 2.48135145044301 0.000970430672168732 0.00114306062459946 0.000945150852203369 0.00119359791278839 2.49795339284291 2.49758591006887 2.49800406787946 2.49748453320346
0.6 0.00624135136604309 0.00698472559452057 0.00477350503206253 0.00910134613513947 2.48741200854223 2.48588149476675 2.49038617367362 2.48167947460319 0.000909507274627686 0.00107157975435257 0.000885188579559326 0.00111992657184601 2.49808037328161 2.49773582349898 2.49812908055985 2.49763997392877
0.699999999999999 0.0061306357383728 0.0068550780415535 0.00468488037586212 0.0089440643787384 2.48763464356479 2.4861395377164 2.49056207951761 2.48198920841798 0.000853501260280609 0.00100543349981308 0.000831149518489838 0.00105148553848267 2.49819692904773 2.49787342779649 2.49824376143022 2.49778269947754
0.8 0.00602523982524872 0.0067337229847908 0.00460248440504074 0.00879848003387451 2.48784465351291 2.48638287257485 2.49072775800318 2.48228179919879 0.000803366303443909 0.000945642590522766 0.000780664384365082 0.000988498330116272 2.49830399484947 2.49799982656417 2.49834904367306 2.49791384558893
0.899999999999999 0.0059238001704216 0.00661851465702057 0.00452329218387604 0.00865737348794937 2.48804285078423 2.48661245224693 2.49088389438496 2.48255831240885 0.000756040215492249 0.000890694558620453 0.000734239816665649 0.000930838286876678 2.49840241770634 2.49811602004279 2.49844577222027 2.49803444195499
1 0.00583039969205856 0.0065104216337204 0.00444947183132172 0.00852683931589127 2.48822998786678 2.48682915882017 2.49103112042205 2.48281973819536 0.000710979104042053 0.000839129090309143 0.000691726803779602 0.000877700746059418 2.49849296520044 2.49822291478016 2.49853471213635 2.49814542212645
1.1 0.00574026256799698 0.00640726089477539 0.00437982380390167 0.0084020271897316 2.48840676233851 2.48703380946989 2.49117001912511 2.48306699736627 0.000671111047267914 0.000791929662227631 0.000653311610221863 0.000828661024570465 2.49857633298857 2.49832133244626 2.49861655624014 2.49824763254487
1.2 0.00565715879201889 0.00631134957075119 0.00431375950574875 0.00828195363283157 2.48857382139897 2.48722716182676 2.49130112906159 2.4833009468427 0.000634811818599701 0.000749006867408752 0.00061662495136261 0.000783525407314301 2.49865315163192 2.49841201785847 2.49869193202545 2.49834184076506
1.3 0.00557802617549896 0.00622198730707169 0.00425244867801666 0.0081702321767807 2.48873176598267 2.48740991887406 2.4914249482445 2.48352238463473 0.000601284205913544 0.000709034502506256 0.00058390200138092 0.000741332769393921 2.498723992798 2.49849564627838 2.49876140793808 2.49842874293023
1.4 0.00550317019224167 0.00613650679588318 0.00419236719608307 0.00806517899036407 2.48888115449809 2.48758273342307 2.49154193763142 2.48373205439513 0.000570230185985565 0.000672399997711182 0.000552713871002197 0.000703282654285431 2.4987893748862 2.49857283003833 2.49882549906338 2.4985089705592
1.5 0.00543133169412613 0.00605380535125732 0.00413600355386734 0.0079655796289444 2.48902250622906 2.48774621219898 2.49165252428018 2.48393064959746 0.000540971755981445 0.00063931941986084 0.000524602830410004 0.00066809356212616 2.49884976812601 2.49864412455293 2.49888467227498 2.4985830967026
1.6 0.00536400079727173 0.00597637146711349 0.00408294796943665 0.00787228345870972 2.48915630443132 2.48790091956212 2.49175710421398 2.48411881737333 0.000514939427375793 0.000607855618000031 0.000499792397022247 0.000634759664535522 2.49890559919351 2.49871003376701 2.49893935089225 2.49865164152138
1.7 0.00530047714710236 0.00590283423662186 0.00403288751840591 0.00778176635503769 2.48928299915669 2.48804738089027 2.49185604503459 2.48429716203515 0.000490516424179077 0.000577822327613831 0.000475488603115082 0.000604897737503052 2.49895725538858 2.49877101508883 2.49898991889031 2.49871507733791
1.8 0.00524034351110458 0.00583257526159286 0.00398589670658112 0.00769695639610291 2.48940300983628 2.48818608565168 2.49194968830267 2.48446624830606 0.00046781450510025 0.000550933182239532 0.000453390181064606 0.000576801598072052 2.49900508841252 2.49882748385338 2.49903672470348 2.49877383320627
1.9 0.00518331676721573 0.00576683878898621 0.00394110381603241 0.00761599838733673 2.48951672764919 2.48831749019984 2.49203835169704 2.48462660427591 0.00044635683298111 0.000525824725627899 0.000432223081588745 0.000551037490367889 2.49904941778219 2.49887981735802 2.49908008465966 2.49882829904519
2 0.00512970238924026 0.00570457428693771 0.00389883667230606 0.0075402706861496 2.48962451769564 2.48844202032035 2.49212233096706 2.48477872410228 0.00042685866355896 0.000502705574035645 0.000413410365581512 0.000527180731296539 2.49909053391447 2.49892835850913 2.49912028608018 2.49887882937369
2.1 0.0050785169005394 0.00564655661582947 0.0038585290312767 0.00746671110391617 2.48972672098761 2.4885600735572 2.49220190169702 2.48492307047912 0.000408709049224854 0.000481657683849335 0.000396065413951874 0.000504203140735626 2.49912870091154 2.49897341911574 2.49915759007661 2.49892574668609
2.2 0.00502907484769821 0.00559099763631821 0.00382108986377716 0.00739814341068268 2.48982365626943 2.48867202134231 2.49227732090191 2.48506007689838 0.000392049551010132 0.000461794435977936 0.000379346311092377 0.000482901930809021 2.49916415907524 2.49901528286313 2.4991922340735 2.49896934450051
2.3 0.00498279184103012 0.00553768873214722 0.00378472357988358 0.00733235478401184 2.48991562168179 2.48877821094827 2.49234882847259 2.48519014972893 0.000377051532268524 0.000443294644355774 0.000364042818546295 0.000463642179965973 2.49919712717637 2.49905420799656 2.49922443408329 2.49900989011142
2.4 0.00493834167718887 0.00548730790615082 0.00375104695558548 0.00726906955242157 2.49000289628422 2.48887896728027 2.49241664848733 2.48531367013301 0.000362195074558258 0.000426396727561951 0.000349678099155426 0.000445835292339325 2.4992278045022 2.4990904297429 2.4992543867574 2.49904762707473
2.5 0.00489712506532669 0.00543986260890961 0.00371865183115005 0.00721033662557602 2.49008574145019 2.48897459452093 2.49248099040563 2.48543099583522 0.000348381698131561 0.000410407781600952 0.000336542725563049 0.000429674983024597 2.49925637270382 2.49912416249536 2.49928227123526 2.49908277745116
2.6 0.00485755503177643 0.005394347012043 0.00368835777044296 0.00715365260839462 2.49016440214724 2.48906537764014 2.4925420501587 2.48554246275562 0.000335536897182465 0.00039556622505188 0.000324532389640808 0.000413663685321808 2.49928299746275 2.49915560178441 2.49930825081105 2.49911554383096
2.7 0.00481931120157242 0.00535059720277786 0.00365916639566422 0.00709909945726395 2.49023910811274 2.48915158378103 2.49260001114871 2.48564838651654 0.000323541462421417 0.000381544232368469 0.00031319260597229 0.000399433076381683 2.49930782999437 2.49918492605564 2.49933247443617 2.49914611116171
2.8 0.00478371977806091 0.00531033426523209 0.00363194197416306 0.00704915076494217 2.49031007493464 2.48923346353289 2.49265504516615 2.4857490638325 0.000312276184558868 0.000368125736713409 0.00030238926410675 0.000385694205760956 2.49933100840448 2.49921229827369 2.49935507807366 2.49917464839796
2.9 0.00475030392408371 0.00527127832174301 0.0036054402589798 0.00700040906667709 2.49037750504556 2.48931125210134 2.49270731323296 2.48584477379239 0.000301659107208252 0.000355839729309082 0.00029214471578598 0.000373132526874542 2.49935265891319 2.49923786736925 2.4993761859192 2.49920130999055
3 0.0047186017036438 0.00523477047681808 0.00358069688081741 0.00695498287677765 2.49044158863793 2.48938517038502 2.49275696637779 2.48593577904317 0.000291973352432251 0.000344172120094299 0.000283166766166687 0.000362157821655273 2.49937289695952 2.49926176954485 2.49939591150218 2.49922623723114
3.1 0.00468779355287552 0.00519981980323792 0.00355718284845352 0.00691207498311996 2.49050250450671 2.4894554259672 2.49280414634879 2.48602232688374 0.000283144414424896 0.000333599746227264 0.000274300575256348 0.00035066157579422 2.49939182819838 2.49928412945327 2.49941435867861 2.49924955946634
3.2 0.00465928763151169 0.00516582280397415 0.00353451818227768 0.00687054544687271 2.49056042082609 2.48952221402989 2.4928489862691 2.48610465027678 0.000274501740932465 0.000324182212352753 0.00026644766330719 0.000340349972248077 2.49940954940076 2.49930506126137 2.49943162252688 2.49927139519421
3.3 0.0046311691403389 0.00513364374637604 0.00351334363222122 0.0068318247795105 2.49061549586582 2.48958571819695 2.49289161123971 2.4861829687855 0.000266440212726593 0.000315025448799133 0.000258825719356537 0.00033075362443924 2.49942614926665 2.49932466961074 2.49944779015603 2.49929185305495
3.4 0.00460482388734818 0.0051029846072197 0.00349266827106476 0.00679322332143784 2.49066787865257 2.48964611131239 2.49293213889422 2.48625748944163 0.000259324908256531 0.000306330621242523 0.000251255929470062 0.000322118401527405 2.49944170915948 2.49934305048532 2.4994629414353 2.499311032726
3.5 0.00457943975925446 0.0050739049911499 0.00347385555505753 0.00675732642412186 2.49071770958111 2.48970355615921 2.49297067990962 2.48632840754998 0.000252567231655121 0.000298410654067993 0.000244282186031342 0.000313460826873779 2.49945630376976 2.49936029199545 2.49947714965292 2.49932902573126
3.6 0.00455591082572937 0.00504571944475174 0.00345483422279358 0.00672360509634018 2.49076512097979 2.48975820612374 2.49300733847692 2.48639590743486 0.000246122479438782 0.000290825963020325 0.000238098204135895 0.000305742025375366 2.4994700017151 2.49937647508649 2.49949048211118 2.49934591617269
3.7 0.00453302264213562 0.00501983612775803 0.00343787670135498 0.00669161975383759 2.49081023763408 2.48981020581007 2.49304221273519 2.48646016313284 0.000240206718444824 0.000283949077129364 0.000231951475143433 0.000298291444778442 2.49948286608282 2.49939167417964 2.49950300066422 2.49936178139221
3.8 0.00451147556304932 0.00499466806650162 0.00342069566249847 0.00666126608848572 2.4908531772718 2.48985969160872 2.49307539517225 2.48652133903612 0.000234276056289673 0.000277116894721985 0.000226244330406189 0.000291131436824799 2.49949495492095 2.49940595775164 2.49951476220418 2.49937669257061
3.9 0.0044909343123436 0.00497110933065414 0.00340501219034195 0.00663242489099503 2.49089405101291 2.48990679222325 2.49310697299482 2.48657959049049 0.000228770077228546 0.000270716845989227 0.000221312046051025 0.000284492969512939 2.49950632168257 2.49941938885938 2.49952581910104 2.49939071526979
4 0.00447151064872742 0.00494801253080368 0.00338985025882721 0.00660375505685806 2.49093296378698 2.48995162915828 2.49313702847083 2.48663506435133 0.000223875045776367 0.000265121459960938 0.000216305255889893 0.000278569757938385 2.49951701562829 2.49943202561493 2.49953621960058 2.49940390992385
4.1 0.00445352494716644 0.0049268826842308 0.00337550044059753 0.00657743215560913 2.49097001472068 2.48999431717222 2.49316563924635 2.486687899501 0.000219136476516724 0.000259123742580414 0.000211447477340698 0.000272810459136963 2.49952708219087 2.49944392161589 2.49954600818472 2.49941633228408
4.2 0.0044359415769577 0.0049067884683609 0.00336167216300964 0.006551593542099 2.49100529749776 2.49003496469749 2.49319287863904 2.4867382273306 0.000214546918869019 0.000253781676292419 0.000207342207431793 0.000266924500465393 2.49953656330571 2.49945512633537 2.49955522589798 2.49942803382248
4.3 0.00441914051771164 0.00488761812448502 0.00334866344928741 0.0065283477306366 2.49103890069373 2.49007367423097 2.49321881591043 2.48678617218891 0.000210188329219818 0.00024878978729248 0.000203140079975128 0.000261686742305756 2.49954549771065 2.4994656854757 2.49956391064334 2.49943906209764
4.4 0.00440263748168945 0.00486954301595688 0.00333535671234131 0.00650527328252792 2.49107090808712 2.49011054269702 2.49324351651844 2.48683185180083 0.000206165015697479 0.000244304537773132 0.000199124217033386 0.000256821513175964 2.49955392121795 2.49947564128929 2.49957209745066 2.49944946108696
4.5 0.00438712537288666 0.00485163927078247 0.00332371890544891 0.0064830556511879 2.49110139894925 2.49014566178535 2.493267042352 2.4868753776579 0.00020252913236618 0.000239826738834381 0.000195227563381195 0.000252269208431244 2.49956186696126 2.49948503286993 2.4995798187201 2.49945927148816
4.6 0.00437334179878235 0.00483494251966476 0.00331246107816696 0.006462462246418 2.49113044831407 2.49017911826572 2.49328945194908 2.48691685538281 0.000199355185031891 0.000235684216022491 0.000192120671272278 0.000247985124588013 2.49956936561998 2.49949389641741 2.4995871044433 2.49946853099332
4.7 0.00435986369848251 0.00481892377138138 0.00330132991075516 0.00644241273403168 2.49115812722975 2.49021099428114 2.49331080069958 2.48695638506984 0.000195801258087158 0.000231891870498657 0.000188790261745453 0.000244200229644775 2.49957644562316 2.499502265478 2.49959398240424 2.49947727453801
4.8 0.00434707850217819 0.00480359792709351 0.00329165905714035 0.00642344355583191 2.49118450299321 2.49024136762142 2.4933311410341 2.48699406160319 0.000192634761333466 0.00022820383310318 0.000185497105121613 0.000240251421928406 2.49958313333499 2.49951017116308 2.4996004783618 2.49948553452785
4.9 0.00433453917503357 0.00478976964950562 0.00328205525875092 0.00640535354614258 2.49120963936918 2.49027031197839 2.49335052259991 2.48702997495462 0.000189937651157379 0.000224940478801727 0.000182613730430603 0.000236488878726959 2.49958945322354 2.49951764234824 2.49960661621597 2.49949334104478
5 0.00432239472866058 0.00477570295333862 0.0032724142074585 0.0063880980014801 2.49123359679458 2.49029789718425 2.49336899242498 2.48706421046202 0.000187069177627563 0.000221706926822662 0.000179745256900787 0.000233009457588196 2.49959542801449 2.49952470585436 2.49961241815897 2.49950072203488
5.1 0.00431129336357117 0.00476283580064774 0.00326322019100189 0.00637149065732956 2.4912564325697 2.4903241894343 2.49338659507099 2.48709684909022 0.000184230506420135 0.000218816101551056 0.000177189707756042 0.000229902565479279 2.49960107883112 2.49953138661277 2.499617904813 2.49950770347957
5.2 0.00430101901292801 0.00475047528743744 0.00325486809015274 0.00635547935962677 2.49127820103692 2.49034925149514 2.49340337277625 2.48712796767545 0.000181689858436584 0.000215843319892883 0.000174760818481445 0.000226698815822601 2.49960642532202 2.49953770781573 2.49962309535576 2.4995143095517
5.3 0.00429050624370575 0.00473850965499878 0.00324637442827225 0.00634043663740158 2.49129895374792 2.49037314289949 2.49341936558917 2.4871576391544 0.000179357826709747 0.000212989747524261 0.000172309577465057 0.000224173069000244 2.49961148577752 2.4995436910537 2.49962800763491 2.49952056275798
5.4 0.00428067892789841 0.00472721457481384 0.0032387301325798 0.00632598996162415 2.49131873962031 2.49039592012857 2.49343461149313 2.48718593277915 0.00017721951007843 0.000210277736186981 0.000170081853866577 0.000221282243728638 2.49961627723608 2.49954935644073 2.49963265827255 2.49952648406907
5.5 0.00427062809467316 0.0047161728143692 0.00323168188333511 0.00631245225667953 2.49133760508438 2.49041763678286 2.4934491465232 2.48721291431888 0.00017508864402771 0.000207990407943726 0.000167928636074066 0.000218488276004791 2.4996208155814 2.49955472272891 2.49963706276059 2.49953209303843
5.6 0.00426165759563446 0.00470614433288574 0.0032246932387352 0.00629980117082596 2.49135559422068 2.49043834374222 2.49346300487554 2.48723864624923 0.000172987580299377 0.000205665826797485 0.000166088342666626 0.000215739011764526 2.49962511563118 2.49955980741305 2.49964123554799 2.49953740791095
5.7 0.00425291061401367 0.00469648092985153 0.00321818888187408 0.00628796964883804 2.49137274888906 2.49045808931603 2.49347621900978 2.4872631879303 0.000171341001987457 0.000203341245651245 0.000164352357387543 0.000213213264942169 2.49962919121841 2.49956462682642 2.49964519012041 2.4995424457224
5.8 0.00424455851316452 0.00468732416629791 0.00321163982152939 0.00627601891756058 2.49138910884989 2.49047691938396 2.49348881974507 2.48728659577389 0.000169672071933746 0.000201188027858734 0.000162631273269653 0.000211112201213837 2.49963305526569 2.49956919622839 2.49964893907326 2.49954722239043
5.9 0.00423693656921387 0.00467842817306519 0.00320564955472946 0.00626462697982788 2.49140471187777 2.49049487752833 2.49350083635008 2.48730892340083 0.000167876482009888 0.000198960304260254 0.000160880386829376 0.000208832323551178 2.49963671985332 2.49957352988468 2.49965249417841 2.499551752798
6 0.00422979891300201 0.00466948747634888 0.00320029258728027 0.00625395774841309 2.49141959386853 2.49051200515823 2.49351229662757 2.48733022178904 0.000166222453117371 0.000196821987628937 0.000159189105033875 0.00020686537027359 2.49964019628175 2.49957764114099 2.4996558664455 2.49955605086981


==> FigTikZ/data_txt/SER_RIN_141.txt <==
-10 0.652706265449524 0.623874843120575 0.627389192581177
-9.8 0.633636951446533 0.60387647151947 0.607559323310852
-9.6 0.613724231719971 0.58308732509613 0.586923539638519
-9.4 0.593025505542755 0.561494052410126 0.56554901599884
-9.2 0.571500241756439 0.539198637008667 0.543457806110382
-9 0.549160361289978 0.516228497028351 0.520613610744476
-8.8 0.526124656200409 0.492758452892303 0.497160732746124
-8.6 0.502412080764771 0.468654692173004 0.473196446895599
-8.4 0.478131771087646 0.444180190563202 0.448736131191254
-8.2 0.45337051153183 0.419495463371277 0.423984408378601
-8 0.428208351135254 0.394676387310028 0.398926854133606
-7.8 0.402938544750214 0.369750022888184 0.373853802680969
-7.6 0.377535223960876 0.344937026500702 0.348748922348022
-7.4 0.3521848320961 0.32034295797348 0.323817551136017
-7.2 0.327020704746246 0.296148598194122 0.299182236194611
-7 0.302287936210632 0.272559523582458 0.275043129920959
-6.8 0.278029441833496 0.249552667140961 0.251536726951599
-6.6 0.254442095756531 0.227407813072205 0.228748321533203
-6.4 0.231680393218994 0.206236660480499 0.206896364688873
-6.2 0.209895730018616 0.186132609844208 0.186181962490082
-6 0.189206600189209 0.167208552360535 0.166552722454071
-5.8 0.169750928878784 0.149444580078125 0.148205995559692
-5.6 0.151548743247986 0.133048295974731 0.131085216999054
-5.4 0.134705305099487 0.117904961109161 0.115368485450745
-5.2 0.119238615036011 0.104077875614166 0.101102471351624
-5 0.105123162269592 0.0915805101394653 0.0882084965705872
-4.8 0.0923696756362915 0.0803249478340149 0.0766000151634216
-4.6 0.0809766054153442 0.0702662467956543 0.0663408041000366
-4.4 0.0707996487617493 0.0613793730735779 0.0572813749313354
-4.2 0.0618733167648315 0.0535910725593567 0.0493103861808777
-4 0.0540347695350647 0.0467865467071533 0.0424873232841492
-3.8 0.0472147464752197 0.0408728122711182 0.0366016626358032
-3.6 0.0413172245025635 0.0357728004455566 0.0315629839897156
-3.4 0.0362436175346375 0.0313798189163208 0.0272834897041321
-3.2 0.0319007635116577 0.0276253819465637 0.0236719846725464
-3 0.0281689167022705 0.0244015455245972 0.0206417441368103
-2.8 0.0249698162078857 0.0216614007949829 0.0180816650390625
-2.6 0.0222072601318359 0.0193119645118713 0.0159335136413574
-2.4 0.0198558568954468 0.0173212885856628 0.014131486415863
-2.2 0.0178934931755066 0.0156260132789612 0.012611985206604
-2 0.0161868929862976 0.0141752958297729 0.0113456249237061
-1.8 0.0147166848182678 0.0129292011260986 0.0102626085281372
-1.6 0.0134665966033936 0.0118618607521057 0.00934773683547974
-1.4 0.0124055743217468 0.0109409689903259 0.00856870412826538
-1.2 0.0114789605140686 0.0101430416107178 0.00790858268737793
-1 0.0106890797615051 0.00945711135864258 0.00734406709671021
-0.800000000000001 0.00998824834823608 0.00885063409805298 0.00685220956802368
-0.6 0.00936508178710938 0.00831609964370728 0.00642359256744385
-0.4 0.0088309645652771 0.00786024332046509 0.00605583190917969
-0.200000000000001 0.00836902856826782 0.00745207071304321 0.00573647022247314
0 0.00795376300811768 0.00709676742553711 0.00545340776443481
0.199999999999999 0.00758373737335205 0.00678533315658569 0.00519859790802002
0.399999999999999 0.00725597143173218 0.00651341676712036 0.00498390197753906
0.6 0.0069732666015625 0.00626891851425171 0.00479346513748169
0.8 0.00672060251235962 0.00605148077011108 0.00462460517883301
1 0.00650185346603394 0.00585728883743286 0.00447523593902588
1.2 0.00630378723144531 0.00568801164627075 0.0043342113494873
1.4 0.00612825155258179 0.00553423166275024 0.00421339273452759
1.6 0.00597244501113892 0.00539672374725342 0.00410330295562744
1.8 0.00582551956176758 0.005271315574646 0.0040053129196167
2 0.00570046901702881 0.00515931844711304 0.00391870737075806
2.2 0.00559002161026001 0.00506258010864258 0.00383663177490234
2.4 0.005482017993927 0.00497317314147949 0.00376570224761963
2.6 0.00538724660873413 0.0048949122428894 0.00370121002197266
2.8 0.00529789924621582 0.00482124090194702 0.00364422798156738
3 0.00522249937057495 0.00475531816482544 0.00359350442886353
3.2 0.00515210628509521 0.00469553470611572 0.00354915857315063
3.4 0.0050920844078064 0.0046423077583313 0.00350874662399292
3.6 0.00503456592559814 0.00459390878677368 0.0034710168838501
3.8 0.00498408079147339 0.00454866886138916 0.00343608856201172
4 0.00493878126144409 0.00450825691223145 0.00340402126312256
4.2 0.00489532947540283 0.00447016954421997 0.00337648391723633
4.4 0.00485706329345703 0.0044369101524353 0.0033489465713501
4.6 0.00482469797134399 0.00440734624862671 0.00332564115524292
4.8 0.0047953724861145 0.00438117980957031 0.00330460071563721
5 0.00476884841918945 0.00435620546340942 0.00328534841537476
5.2 0.00474226474761963 0.00433593988418579 0.0032687783241272
5.4 0.00471878051757812 0.0043138861656189 0.00325340032577515
5.6 0.00469732284545898 0.00429558753967285 0.00324088335037231
5.8 0.00467759370803833 0.00427895784378052 0.00322788953781128
6 0.00465887784957886 0.00426208972930908 0.00321531295776367
6.2 0.00464224815368652 0.00424784421920776 0.0032050609588623
6.4 0.00462871789932251 0.0042346715927124 0.00319457054138184
6.6 0.00461602210998535 0.00422364473342896 0.00318598747253418
6.8 0.0046038031578064 0.00421303510665894 0.00317710638046265
7 0.00459319353103638 0.00420272350311279 0.0031694769859314
7.2 0.00458300113677979 0.00419330596923828 0.00316250324249268
7.4 0.00457477569580078 0.00418531894683838 0.00315624475479126
7.6 0.004566490650177 0.00417852401733398 0.00315141677856445
7.8 0.004558265209198 0.00417059659957886 0.00314706563949585
8 0.00455272197723389 0.00416511297225952 0.00314247608184814


==> FigTikZ/data_txt/SER_RIN_144.txt <==
-10 0.648545384407043 0.619452357292175 0.623181879520416
-9.8 0.628866374492645 0.598805844783783 0.602770984172821
-9.6 0.608248770236969 0.577295243740082 0.581484198570251
-9.4 0.586773931980133 0.55493301153183 0.559400916099548
-9.2 0.564398527145386 0.531816124916077 0.536457061767578
-9 0.541087925434113 0.507910311222076 0.512820363044739
-8.8 0.517000913619995 0.483368456363678 0.488412320613861
-8.6 0.492139756679535 0.458202600479126 0.463434278964996
-8.4 0.466607987880707 0.432548642158508 0.43791401386261
-8.2 0.440549850463867 0.40667861700058 0.411974489688873
-8 0.413984179496765 0.380506455898285 0.385731339454651
-7.8 0.387214422225952 0.354227006435394 0.359425663948059
-7.6 0.36031711101532 0.328100442886353 0.333084642887115
-7.4 0.33334892988205 0.30206686258316 0.306858837604523
-7.2 0.306627571582794 0.276562869548798 0.280974566936493
-7 0.280279934406281 0.251561880111694 0.255601406097412
-6.8 0.254441499710083 0.22730565071106 0.230874598026276
-6.6 0.229426622390747 0.203964650630951 0.207047045230865
-6.4 0.205356001853943 0.181786417961121 0.184354662895203
-6.2 0.182359337806702 0.1607985496521 0.162782609462738
-6 0.160683035850525 0.141081511974335 0.142488718032837
-5.8 0.140430986881256 0.12285989522934 0.123629212379456
-5.6 0.121681153774261 0.106115639209747 0.106318056583405
-5.4 0.104504585266113 0.0908445119857788 0.0906771421432495
-5.2 0.0889782309532166 0.0771480202674866 0.0765657424926758
-5 0.0751157999038696 0.0649413466453552 0.0640022754669189
-4.8 0.0628383755683899 0.0541707873344421 0.0529581308364868
-4.6 0.052072286605835 0.0448737740516663 0.0434243083000183
-4.4 0.042853057384491 0.0368786454200745 0.0352849364280701
-4.2 0.0349897742271423 0.0300595164299011 0.0284150838851929
-4 0.028343141078949 0.0243832468986511 0.0227022767066956
-3.8 0.0228666663169861 0.0196311473846436 0.018015444278717
-3.6 0.0183296203613281 0.0157603025436401 0.0141994953155518
-3.4 0.0146294236183167 0.0126000046730042 0.0111594200134277
-3.2 0.0116761326789856 0.0100618600845337 0.00876438617706299
-3 0.00927215814590454 0.00803911685943604 0.00687521696090698
-2.8 0.00738918781280518 0.00641351938247681 0.00539904832839966
-2.6 0.00589597225189209 0.0051305890083313 0.00425571203231812
-2.4 0.00473284721374512 0.00412684679031372 0.00337642431259155
-2.2 0.00380140542984009 0.00334352254867554 0.00268697738647461
-2 0.0030677318572998 0.00272649526596069 0.00215345621109009
-1.8 0.00250262022018433 0.00223445892333984 0.00174897909164429
-1.6 0.00206387042999268 0.00184798240661621 0.00143200159072876
-1.4 0.00171756744384766 0.00153964757919312 0.00118106603622437
-1.2 0.00143623352050781 0.00128823518753052 0.00098717212677002
-1 0.00121349096298218 0.00108730792999268 0.000829875469207764
-0.800000000000001 0.00103312730789185 0.000928699970245361 0.000704288482666016
-0.6 0.00088423490524292 0.000799119472503662 0.000604927539825439
-0.4 0.000764369964599609 0.00069272518157959 0.000526964664459229
-0.200000000000001 0.000666201114654541 0.000604748725891113 0.000462353229522705
0 0.00058591365814209 0.000534713268280029 0.000407934188842773
0.199999999999999 0.000519216060638428 0.000476837158203125 0.000361979007720947
0.399999999999999 0.000463545322418213 0.000426948070526123 0.00032275915145874
0.6 0.000415503978729248 0.0003853440284729 0.00028914213180542
0.8 0.00037693977355957 0.000352263450622559 0.000262856483459473
1 0.000343263149261475 0.000323295593261719 0.00023961067199707
1.2 0.000316262245178223 0.000297784805297852 0.000220000743865967
1.4 0.000289976596832275 0.000274956226348877 0.000203490257263184
1.6 0.000269293785095215 0.000256776809692383 0.000188469886779785
1.8 0.000252902507781982 0.000240564346313477 0.000175893306732178
2 0.000238418579101562 0.000225603580474854 0.000165045261383057
2.2 0.000225305557250977 0.000214099884033203 0.000156641006469727
2.4 0.000214636325836182 0.00020289421081543 0.000149786472320557
2.6 0.000205039978027344 0.000192999839782715 0.000142872333526611
2.8 0.000195562839508057 0.000184774398803711 0.000136911869049072
3 0.000187277793884277 0.000178694725036621 0.000130951404571533
3.2 0.000180542469024658 0.000172853469848633 0.0001259446144104
3.4 0.000174820423126221 0.00016707181930542 0.000121235847473145
3.6 0.000168442726135254 0.000162243843078613 0.000118017196655273
3.8 0.000164449214935303 0.000158369541168213 0.000114679336547852
4 0.00016021728515625 0.000153601169586182 0.00011146068572998
4.2 0.00015568733215332 0.00014960765838623 0.000109493732452393
4.4 0.000151634216308594 0.000145196914672852 0.000107228755950928
4.6 0.000148475170135498 0.000142276287078857 0.000105381011962891
4.8 0.000145673751831055 0.00013965368270874 0.000103235244750977
5 0.000143349170684814 0.000137448310852051 0.000101685523986816
5.2 0.000140845775604248 0.000135183334350586 9.97185707092285e-05
5.4 0.00013887882232666 0.000133514404296875 9.80496406555176e-05
5.6 0.000137090682983398 0.000132083892822266 9.64999198913574e-05
5.8 0.000135719776153564 0.000130534172058105 9.56058502197266e-05
6 0.000134110450744629 0.000129461288452148 9.47117805480957e-05
6.2 0.000132620334625244 0.000128209590911865 9.36388969421387e-05
6.4 0.000131487846374512 0.00012737512588501 9.27448272705078e-05
6.6 0.000130593776702881 0.000126123428344727 9.19699668884277e-05
6.8 0.000129342079162598 0.000124931335449219 9.10162925720215e-05
7 0.00012892484664917 0.000124514102935791 9.04202461242676e-05
7.2 0.000127911567687988 0.000123977661132812 8.97645950317383e-05
7.4 0.000127255916595459 0.000123322010040283 8.95261764526367e-05
7.6 0.00012660026550293 0.000122427940368652 8.91685485839844e-05
7.8 0.000126123428344727 0.000121831893920898 8.8810920715332e-05
8 0.000125288963317871 0.000121593475341797 8.85128974914551e-05


==> FigTikZ/data_txt/SER_RIN_147.txt <==
-10 0.646414414048195 0.617172449827194 0.620742537081242
-9.5 0.59464018791914 0.563112393021584 0.567326426506042
-9 0.536900043487549 0.50366373360157 0.508476674556732
-8.5 0.473823495209217 0.439807616174221 0.445141293108463
-8 0.406597666442394 0.373146772384644 0.378631681203842
-7.5 0.337320953607559 0.305849246680737 0.311123684048653
-7 0.268645666539669 0.240522623062134 0.245285123586655
-6.5 0.203719399869442 0.180244348943233 0.184029698371887
-6 0.145883910357952 0.127604238688946 0.130221880972385
-5.5 0.0976724550127983 0.0846105366945267 0.0860279649496078
-5 0.0605343952775002 0.052033320069313 0.0524863377213478
-4.5 0.0344181209802628 0.02945426851511 0.0292476266622543
-4 0.0178337022662163 0.0152131393551826 0.0147867798805237
-3.5 0.00840996205806732 0.00716571509838104 0.0067586675286293
-3 0.00363004207611084 0.00310709327459335 0.00280177593231201
-2.5 0.00146345049142838 0.00126228481531143 0.0010797306895256
-2 0.000564217567443848 0.000494614243507385 0.000405177474021912
-1.5 0.000219538807868958 0.000195860862731934 0.00015394389629364
-1 8.86768102645874e-05 7.84546136856079e-05 6.20558857917786e-05
-0.5 3.70815396308899e-05 3.37362289428711e-05 2.68444418907166e-05
0 1.6705074813217e-05 1.56098321895115e-05 1.17801318992861e-05
0.5 8.13524093246087e-06 7.74029467720538e-06 5.82986103836447e-06
1 4.29589999839664e-06 4.15063550462946e-06 3.1202653190121e-06
1.5 2.44644616032019e-06 2.38671782426536e-06 1.79383641807362e-06
2 1.50377309182659e-06 1.49292463902384e-06 1.12551060738042e-06
2.5 1.01258046925068e-06 9.99396434053777e-07 7.46564182918519e-07
3 7.05484126228839e-07 7.00711098033935e-07 5.36376319359988e-07
3.5 5.35546860191971e-07 5.36143488716334e-07 4.08675987273455e-07
4 4.17720002587885e-07 4.23708115704357e-07 3.1742820283398e-07
4.5 3.4059485187754e-07 3.48045432474464e-07 2.60122760664671e-07
5 2.90739990305155e-07 3.03472916129977e-07 2.25270923692733e-07
5.5 2.58274667430669e-07 2.58267391473055e-07 1.94420863408595e-07
6 2.28159478865564e-07 2.36519554164261e-07 1.8221908248961e-07
6.5 2.08630808629096e-07 2.15703039430082e-07 1.65287929121405e-07
7 1.97927874978632e-07 2.01696821022779e-07 1.51616404764354e-07
7.5 1.87676050700247e-07 1.88432750292122e-07 1.46341335494071e-07
8 1.77446054294705e-07 1.82291842065752e-07 1.41219061333686e-07


==> FigTikZ/data_txt/SNR_RIN.txt <==
-8 15.2695084010094 16.0362323271085 16.0392354739958 15.9666621093255 16.7436934809098 16.7077151782973 16.3632418541051 17.1469316696006 17.0859079980582
-7.9 15.4090775782192 16.1749845778335 16.1810882775999 16.1309993809018 16.9074617244469 16.8736287170764 16.5436229122027 17.3269685909238 17.2672367761621
-7.8 15.5466872573328 16.3117628408195 16.3210237623091 16.2939671629722 17.0698436295468 17.0382202535644 16.7231739085775 17.5061625700229 17.4477712622334
-7.7 15.6823032122933 16.4465334056604 16.4590063485264 16.4555251685953 17.2307987986276 17.2014498797049 16.9018638734557 17.6844823003335 17.6274814477295
-7.6 15.8158924805747 16.5792638730624 16.5950015842613 16.6156328676125 17.3902866213834 17.3632773624421 17.0796610357417 17.8618956776369 17.8063365151256
-7.5 15.9474234762822 16.7099232672343 16.7289762595317 16.7742495608397 17.5482663510291 17.5236622120379 17.256532832649 18.0383698109804 17.9843048440898
-7.4 16.0768661013381 16.8384821460454 16.8608985197395 16.9313344591328 17.7046971853763 17.6825637553342 17.4324459224666 18.2138710368174 18.161354020546
-7.3 16.2041918539912 16.9649127081829 16.9907379772769 17.0868467672121 17.8595383526106 17.8399412139042 17.6073662006638 18.3883649365736 18.3374508488313
-7.2 16.3293739338735 17.0891888965302 17.1184658206007 17.2407457720938 18.0127492015937 17.9957537869892 17.7812588195417 18.5618163578446 18.5125613671549
-7.1 16.4523873428283 17.2112864969951 17.2440549200008 17.392990935921 18.1642892964663 18.1499607390729 17.9540882116313 18.7341894394221 18.6866508665638
-7 16.5732089807435 17.3311832320247 17.3674799292866 17.5435419929397 18.3141185152721 18.3025214918993 18.1258181170326 18.9054476403414 18.8596839136171
-6.9 16.6918177356401 17.4488588480702 17.488717382622 17.6923590503122 18.4621971522764 18.4533957206874 18.2964116148835 19.0755537731335 19.0316243769668
-6.8 16.8081945672933 17.5642951962917 17.6077457857559 17.839402692409 18.6084860235943 18.6025434542461 18.4658311591322 19.2444700414502 19.2024354580316
-6.7 16.9223225837021 17.6774763058372 17.724545700919 17.9846340881638 18.7529465756957 18.7499251786378 18.6340386187765 19.4121580822193 19.3720797259442
-6.6 17.0341871097672 17.7883884490788 17.8390998246948 18.1280151010284 18.8955409962979 18.8955019439899 18.8009953227135 19.5785790124651 19.5405191569344
-6.5 17.1437757475943 17.8970201982478 17.951393058217 18.2695084010094 19.0362323271085 19.0392354739958 18.9666621093255 19.7436934809098 19.7077151782973
-6.4 17.2510784279025 18.0033624729775 18.0614125690964 18.4090775782192 19.1749845778335 19.1810882775999 19.1309993809018 19.9074617244469 19.8736287170764
-6.3 17.3560874520889 18.1074085783365 18.169147844547 18.5466872573328 19.3117628408195 19.3210237623091 19.2939671629722 20.0698436295468 20.0382202535644
-6.2 17.4587975245778 18.2091542330172 18.274590735247 18.6823032122933 19.4465334056604 19.4590063485264 19.4555251685953 20.2307987986276 20.2014498797049
-6.1 17.5592057751677 18.3085975874257 18.3777354895482 18.8158924805747 19.5792638730624 19.5950015842613 19.6156328676125 20.3902866213834 20.3632773624421
-6 17.6573117711755 18.4057392315124 18.4785787777311 18.9474234762822 19.7099232672343 19.7289762595317 19.7742495608397 20.5482663510291 20.5236622120379
-5.9 17.7531175192692 18.5005821922739 18.577119706088 19.0768661013381 19.8384821460454 19.8608985197395 19.9313344591328 20.7046971853763 20.6825637553342
-5.8 17.8466274569726 18.5931319209466 18.6733598207081 19.2041918539912 19.9649127081829 19.9907379772769 20.0868467672121 20.8595383526106 20.8399412139042
-5.7 17.9378484339184 18.683396270008 18.7673031009309 19.3293739338736 20.0891888965302 20.1184658206007 20.2407457720938 21.0127492015937 20.9957537869892
-5.6 18.0267896830171 18.7713854601917 18.8589559425258 19.4523873428283 20.2112864969951 20.2440549200008 20.392990935921 21.1642892964663 21.1499607390729
-5.5 18.1134627818 18.857112037809 18.9483271307498 19.5732089807435 20.3311832320247 20.3674799292866 20.5435419929397 21.3141185152721 21.3025214918993
-5.4 18.1978816042762 18.9405908227522 19.0354278035231 19.6918177356401 20.4488588480702 20.488717382622 20.6923590503122 21.4621971522764 21.4533957206874
-5.3 18.280062263728 19.0218388476356 19.1202714050488 19.8081945672933 20.5642951962917 20.6077457857559 20.839402692409 21.6084860235943 21.6025434542461
-5.2 18.3600230469391 19.1008752885971 19.2028736302843 19.9223225837021 20.6774763058372 20.724545700919 20.9846340881638 21.7529465756957 21.7499251786378
-5.1 18.4377843404173 19.1777213883476 19.2832523607474 20.0341871097672 20.7883884490789 20.8390998246948 21.1280151010284 21.8955409962979 21.8955019439899
-5 18.5133685492337 19.2524003721124 19.3614275922056 20.1437757475943 20.8970201982478 20.951393058217 21.2695084010094 22.0362323271085 22.0392354739958
-4.9 18.5868000091463 19.3249373571498 19.4374213548607 20.2510784279025 21.0033624729775 21.0614125690964 21.4090775782192 22.1749845778335 22.1810882775999
-4.8 18.65810489272 19.395359256574 19.5112576266876 20.3560874520889 21.1074085783365 21.169147844547 21.5466872573328 22.3117628408195 22.3210237623091
-4.7 18.7273111101819 19.4636946782297 19.582962240633 20.4587975245778 21.2091542330172 21.274590735247 21.6823032122933 22.4465334056604 22.4590063485264
-4.6 18.794448205776 19.5299738193909 19.6525627864077 20.5592057751677 21.3085975874257 21.3777354895482 21.8158924805747 22.5792638730624 22.5950015842613
-4.5 18.8595472503896 19.5942283580548 19.7200885076323 20.6573117711755 21.4057392315124 21.4785787777311 21.9474234762822 22.7099232672343 22.7289762595317
-4.4 18.9226407312276 19.6564913416098 19.7855701951086 20.7531175192692 21.5005821922739 21.577119706088 22.0768661013381 22.8384821460454 22.8608985197395
-4.3 18.9837624393051 19.7167970736383 19.8490400769927 20.8466274569726 21.5931319209466 21.6733598207081 22.2041918539912 22.9649127081829 22.9907379772769
-4.2 19.0429473555124 19.7751809996035 19.9105317066412 20.9378484339184 21.683396270008 21.7673031009309 22.3293739338735 23.0891888965302 23.1184658206007
-4.1 19.1002315359854 19.8316795921394 19.970079848889 21.0267896830171 21.7713854601918 21.8589559425258 22.4523873428283 23.2112864969951 23.2440549200008
-4 19.1556519974843 19.8863302366335 20.0277203654964 21.1134627818 21.857112037809 21.9483271307498 22.5732089807435 23.3311832320247 23.3674799292866
-3.9 19.2092466034485 19.9391711177551 20.0834901004735 21.1978816042762 21.9405908227522 22.0354278035231 22.6918177356401 23.4488588480702 23.488717382622
-3.8 19.2610539513558 19.9902411075358 20.137426765958 21.280062263728 22.0218388476356 22.1202714050488 22.8081945672933 23.5642951962917 23.6077457857559
-3.7 19.3111132619681 20.0395796555685 20.1895688292826 21.3600230469391 22.1008752885971 22.2028736302843 22.9223225837021 23.6774763058372 23.724545700919
-3.6 19.3594642709974 20.0872266818347 20.2399554018203 21.4377843404173 22.1777213883476 22.2832523607474 23.0341871097672 23.7883884490788 23.8390998246948
-3.5 19.4061471236787 20.1332224726262 20.2886261301562 21.5133685492337 22.2524003721124 22.3614275922056 23.1437757475943 23.8970201982478 23.951393058217
-3.4 19.4512022726783 20.1776075799678 20.3356210900751 21.5868000091463 22.3249373571498 22.4374213548607 23.2510784279025 24.0033624729775 24.0614125690964
-3.3 19.4946703797196 20.2204227249003 20.3809806838095 21.65810489272 22.395359256574 22.5112576266876 23.3560874520889 24.1074085783365 24.169147844547
-3.2 19.53659222125 20.2617087049255 20.4247455409364 21.7273111101819 22.4636946782297 22.582962240633 23.4587975245778 24.2091542330172 24.274590735247
-3.1 19.5770085984237 20.3015063058669 20.466956423258 21.794448205776 22.5299738193909 22.6525627864077 23.5592057751677 24.3085975874257 24.3777354895482
-3 19.6159602516225 20.3398562183463 20.5076541339503 21.8595472503896 22.5942283580548 22.7200885076323 23.6573117711755 24.4057392315124 24.4785787777311
-2.9 19.6534877796885 20.376798959031 20.5468794312121 21.9226407312276 22.6564913416098 22.7855701951086 23.7531175192692 24.5005821922739 24.577119706088
-2.8 19.6896315639937 20.412374796758 20.5846729465955 21.9837624393051 22.7167970736383 22.8490400769927 23.8466274569726 24.5931319209466 24.6733598207081
-2.7 19.7244316974299 20.4466236835999 20.6210751081551 22.0429473555124 22.7751809996035 22.9105317066412 23.9378484339184 24.683396270008 24.7673031009309
-2.6 19.7579279183593 20.4795851908964 20.6561260685031 22.1002315359854 22.8316795921394 22.970079848889 24.0267896830171 24.7713854601917 24.8589559425258
-2.5 19.7901595495268 20.5112984502396 20.6898656378214 22.1556519974843 22.8863302366335 23.0277203654964 24.1134627818 24.857112037809 24.9483271307498
-2.4 19.8211654419037 20.5418020993657 20.7223332218379 22.2092466034485 22.9391711177551 23.0834901004735 24.1978816042762 24.9405908227522 25.0354278035231
-2.3 19.8509839233971 20.5711342328781 20.7535677647425 22.2610539513558 22.9902411075358 23.137426765958 24.280062263728 25.0218388476356 25.1202714050488
-2.2 19.8796527523334 20.5993323576988 20.7836076969833 22.3111132619681 23.0395796555685 23.1895688292826 24.3600230469391 25.1008752885971 25.2028736302843
-2.1 19.9072090756006 20.6264333531215 20.8124908878564 22.3594642709975 23.0872266818347 23.2399554018203 24.4377843404173 25.1777213883476 25.2832523607474
-2 19.9336893913085 20.6524734353216 20.8402546027775 22.4061471236787 23.1332224726262 23.2886261301562 24.5133685492336 25.2524003721124 25.3614275922056
-1.9 19.9591295158136 20.677488126159 20.8669354651003 22.4512022726783 23.1776075799679 23.3356210900751 24.5868000091463 25.3249373571498 25.4374213548607
-1.8 19.9835645549365 20.7015122260985 20.8925694223293 22.4946703797197 23.2204227249003 23.3809806838095 24.65810489272 25.395359256574 25.5112576266876
-1.7 20.0070288791881 20.7245797910595 20.9171917165587 22.53659222125 23.2617087049255 23.4247455409364 24.7273111101819 25.4636946782297 25.582962240633
-1.6 20.0295561028119 20.7467241129991 20.9408368589552 22.5770085984237 23.3015063058669 23.466956423258 24.794448205776 25.5299738193909 25.6525627864077
-1.5 20.0511790664455 20.7679777040281 20.9635386080955 22.6159602516225 23.3398562183463 23.5076541339503 24.8595472503896 25.5942283580548 25.7200885076323
-1.4 20.0719298231932 20.7883722838539 20.985329951958 22.6534877796885 23.376798959031 23.5468794312121 24.9226407312276 25.6564913416098 25.7855701951086
-1.3 20.0918396279072 20.8079387703436 21.0062430933677 22.6896315639937 23.412374796758 23.5846729465955 24.9837624393051 25.7167970736383 25.8490400769927
-1.2 20.1109389294685 20.8267072730004 21.026309438687 22.7244316974299 23.4466236835999 23.6210751081551 25.0429473555124 25.7751809996035 25.9105317066412
-1.1 20.1292573658615 20.8447070891498 21.0455595895444 22.7579279183593 23.4795851908964 23.6561260685031 25.1002315359854 25.8316795921394 25.970079848889
-1 20.1468237618413 20.8619667026322 21.0640233373988 22.7901595495268 23.5112984502396 23.6898656378214 25.1556519974843 25.8863302366335 26.0277203654964
-0.899999999999999 20.1636661289918 20.8785137848063 21.0817296607305 22.8211654419037 23.5418020993657 23.7223332218379 25.2092466034485 25.9391711177551 26.0834901004735
-0.8 20.1798116679826 20.89437519767 21.0987067246639 22.8509839233971 23.5711342328781 23.7535677647425 25.2610539513558 25.9902411075358 26.137426765958
-0.699999999999999 20.1952867728353 20.9095769989151 21.1149818828227 22.8796527523335 23.5993323576988 23.7836076969833 25.3111132619681 26.0395796555685 26.1895688292825
-0.6 20.2101170370174 20.9241444487346 21.1305816812311 22.9072090756006 23.6264333531215 23.8124908878564 25.3594642709974 26.0872266818347 26.2399554018203
-0.5 20.2243272611906 20.9381020182141 21.145531864076 22.9336893913085 23.6524734353216 23.8402546027775 25.4061471236787 26.1332224726262 26.2886261301562
-0.399999999999999 20.2379414624456 20.9514733991421 21.1598573811553 22.9591295158136 23.677488126159 23.8669354651003 25.4512022726783 26.1776075799678 26.3356210900751
-0.3 20.2509828848653 20.9642815150849 21.1735823968448 22.9835645549365 23.7015122260986 23.8925694223293 25.4946703797196 26.2204227249003 26.3809806838095
-0.199999999999999 20.2634740112664 20.9765485335789 21.1867303004215 23.0070288791881 23.7245797910596 23.9171917165587 25.53659222125 26.2617087049255 26.4247455409364
-0.0999999999999996 20.2754365759772 20.9882958793029 21.1993237175942 23.0295561028119 23.7467241129991 23.9408368589553 25.5770085984237 26.3015063058669 26.466956423258
0 20.2868915785178 20.9995442480985 21.211384523096 23.0511790664455 23.7679777040281 23.9635386080955 25.6159602516225 26.3398562183463 26.5076541339503
0.0999999999999996 20.2978592980585 21.01031362172 21.2229338542033 23.0719298231932 23.7883722838539 23.985329951958 25.6534877796885 26.376798959031 26.546879431212
0.199999999999999 20.3083593085393 21.020623283197 21.2339921250571 23.0918396279072 23.8079387703436 24.0062430933677 25.6896315639937 26.412374796758 26.5846729465955
0.3 20.3184104943409 21.0304918327078 21.2445790416652 23.1109389294685 23.8267072730004 24.026309438687 25.7244316974299 26.4466236835999 26.6210751081551
0.399999999999999 20.3280310664088 21.0399372038638 21.254713617478 23.1292573658615 23.8447070891498 24.0455595895444 25.7579279183593 26.4795851908964 26.6561260685031
0.5 20.3372385787353 21.0489766803162 21.2644141894338 23.1468237618413 23.8619667026322 24.0640233373988 25.7901595495268 26.5112984502396 26.6898656378214
0.6 20.3460499451146 21.0576269126028 21.2736984343794 23.1636661289918 23.8785137848063 24.0817296607305 25.8211654419037 26.5418020993657 26.7223332218379
0.699999999999999 20.3544814560937 21.0659039351571 21.2825833857811 23.1798116679826 23.8943751976701 24.0987067246639 25.8509839233971 26.5711342328781 26.7535677647425
0.8 20.3625487960455 21.0738231834148 21.2910854506433 23.1952867728353 23.9095769989151 24.1149818828227 25.8796527523334 26.5993323576988 26.7836076969833
0.899999999999999 20.3702670603001 21.081399510951 21.299220426564 23.2101170370174 23.9241444487346 24.1305816812311 25.9072090756006 26.6264333531215 26.8124908878564
1 20.3776507722754 21.0886472065939 21.3070035188597 23.2243272611906 23.9381020182141 24.145531864076 25.9336893913085 26.6524734353216 26.8402546027775
1.1 20.3847139005528 21.0955800114638 21.3144493577008 23.2379414624456 23.9514733991422 24.1598573811553 25.9591295158136 26.677488126159 26.8669354651003
1.2 20.3914698758518 21.102211135891 21.3215720152009 23.2509828848653 23.9642815150849 24.1735823968448 25.9835645549365 26.7015122260985 26.8925694223293
1.3 20.3979316078581 21.1085532761732 21.3283850224142 23.2634740112665 23.9765485335789 24.1867303004215 26.0070288791881 26.7245797910595 26.9171917165587
1.4 20.4041115018709 21.1146186311341 21.3349013861947 23.2754365759772 23.9882958793029 24.1993237175942 26.0295561028119 26.7467241129991 26.9408368589552
1.5 20.4100214752324 21.1204189184553 21.3411336058794 23.2868915785178 23.9995442480986 24.211384523096 26.0511790664455 26.7679777040281 26.9635386080955
1.6 20.415672973513 21.1259653907492 21.3470936897625 23.2978592980585 24.01031362172 24.2229338542033 26.0719298231932 26.7883722838539 26.985329951958
1.7 20.4210769864246 21.1312688513529 21.3527931713278 23.3083593085393 24.020623283197 24.2339921250571 26.0918396279072 26.8079387703436 27.0062430933677
1.8 20.4262440634415 21.1363396698208 21.3582431252159 23.3184104943409 24.0304918327078 24.2445790416652 26.1109389294685 26.8267072730004 27.026309438687
1.9 20.4311843291098 21.1411877970978 21.3634541829014 23.3280310664088 24.0399372038638 24.254713617478 26.1292573658615 26.8447070891498 27.0455595895444
2 20.4359074980293 21.1458227803606 21.3684365480627 23.3372385787353 24.0489766803162 24.2644141894338 26.1468237618413 26.8619667026322 27.0640233373988
2.1 20.4404228894952 21.150253777514 21.3732000116266 23.3460499451146 24.0576269126028 24.2736984343794 26.1636661289918 26.8785137848062 27.0817296607305
2.2 20.4447394417896 21.1544895713321 21.3777539664757 23.3544814560937 24.0659039351571 24.2825833857811 26.1798116679826 26.89437519767 27.0987067246639
2.3 20.4488657261145 21.1585385832396 21.382107421806 23.3625487960455 24.0738231834148 24.2910854506433 26.1952867728353 26.9095769989151 27.1149818828227
2.4 20.4528099601593 21.1624088867254 21.3862690171287 23.3702670603001 24.081399510951 24.299220426564 26.2101170370174 26.9241444487346 27.1305816812311
2.5 20.4565800213004 21.166108220386 21.3902470359069 23.3776507722754 24.0886472065939 24.3070035188597 26.2243272611906 26.9381020182141 27.145531864076
2.6 20.4601834594291 21.1696440005986 21.3940494188251 23.3847139005529 24.0955800114638 24.3144493577008 26.2379414624456 26.9514733991421 27.1598573811553
2.7 20.4636275094073 21.1730233338196 21.3976837766874 23.3914698758518 24.102211135891 24.321572015201 26.2509828848653 26.9642815150849 27.1735823968448
2.8 20.4669191031514 21.176253028514 21.4011574029433 23.3979316078581 24.1085532761732 24.3283850224143 26.2634740112664 26.9765485335789 27.1867303004215
2.9 20.4700648813461 21.1793396067146 21.4044772858423 23.4041115018709 24.1146186311341 24.3349013861947 26.2754365759772 26.9882958793029 27.1993237175942
3 20.4730712047905 21.1822893152148 21.407650120217 23.4100214752324 24.1204189184553 24.3411336058794 26.2868915785177 26.9995442480985 27.2113845230959
3.1 20.4759441653807 21.1851081364006 21.4106823188983 23.415672973513 24.1259653907492 24.3470936897625 26.2978592980585 27.01031362172 27.2229338542033
3.2 20.4786895967327 21.1878017987239 21.413580023767 23.4210769864246 24.1312688513529 24.3527931713278 26.3083593085393 27.020623283197 27.2339921250571
3.3 20.4813130844513 21.1903757868246 21.4163491164437 23.4262440634415 24.1363396698208 24.3582431252159 26.3184104943409 27.0304918327078 27.2445790416652
3.4 20.4838199760507 21.1928353513077 21.4189952286243 23.4311843291098 24.1411877970978 24.3634541829014 26.3280310664088 27.0399372038638 27.254713617478
3.5 20.4862153905325 21.1951855181797 21.421523752066 23.4359074980293 24.1458227803606 24.3684365480627 26.3372385787353 27.0489766803162 27.2644141894338
3.6 20.48850422763 21.1974310979537 21.42393984823 23.4404228894952 24.150253777514 24.3732000116266 26.3460499451146 27.0576269126027 27.2736984343794
3.7 20.4906911767222 21.1995766944294 21.4262484575872 23.4447394417896 24.1544895713321 24.3777539664757 26.3544814560937 27.0659039351571 27.2825833857811
3.8 20.4927807254292 21.2016267131561 21.4284543085948 23.4488657261145 24.1585385832396 24.382107421806 26.3625487960455 27.0738231834148 27.2910854506433
3.9 20.4947771678941 21.2035853695853 21.4305619263517 23.4528099601594 24.1624088867254 24.3862690171287 26.3702670603001 27.081399510951 27.299220426564
4 20.4966846127595 21.2054566969222 21.432575640938 23.4565800213004 24.1661082203861 24.3902470359069 26.3776507722753 27.0886472065939 27.3070035188597
4.1 20.4985069908481 21.2072445536842 21.4344995954494 23.4601834594291 24.1696440005986 24.3940494188251 26.3847139005528 27.0955800114638 27.3144493577008
4.2 20.5002480625536 21.2089526309738 21.4363377537326 23.4636275094073 24.1730233338196 24.3976837766874 26.3914698758518 27.102211135891 27.3215720152009
4.3 20.5019114249521 21.2105844594741 21.4380939078309 23.4669191031514 24.176253028514 24.4011574029433 26.3979316078581 27.1085532761732 27.3283850224142
4.4 20.5035005186407 21.2121434161762 21.439771685147 23.4700648813461 24.1793396067146 24.4044772858424 26.4041115018709 27.1146186311341 27.3349013861946
4.5 20.505018634312 21.2136327308455 21.4413745553331 23.4730712047905 24.1822893152148 24.407650120217 26.4100214752324 27.1204189184553 27.3411336058794
4.6 20.5064689190733 21.2150554922359 21.4429058369146 23.4759441653807 24.1851081364006 24.4106823188984 26.415672973513 27.1259653907492 27.3470936897625
4.7 20.5078543825173 21.2164146540596 21.4443687036564 23.4786895967327 24.1878017987239 24.413580023767 26.4210769864246 27.1312688513529 27.3527931713278
4.8 20.5091779025544 21.2177130407205 21.4457661906811 23.4813130844513 24.1903757868246 24.4163491164437 26.4262440634415 27.1363396698208 27.3582431252159
4.9 20.5104422310119 21.2189533528195 21.4471012003442 23.4838199760507 24.1928353513077 24.4189952286243 26.4311843291098 27.1411877970978 27.3634541829014
5 20.5116499990102 21.2201381724384 21.448376507878 23.4862153905325 24.1951855181797 24.421523752066 26.4359074980293 27.1458227803606 27.3684365480627
5.1 20.5128037221224 21.2212699682118 21.4495947668086 23.48850422763 24.1974310979537 24.4239398482301 26.4404228894952 27.150253777514 27.3732000116266
5.2 20.5139058053252 21.2223511001924 21.4507585141562 23.4906911767222 24.1995766944294 24.4262484575872 26.4447394417896 27.1544895713321 27.3777539664757
5.3 20.5149585477488 21.2233838245188 21.4518701754249 23.4927807254292 24.2016267131562 24.4284543085948 26.4488657261145 27.1585385832396 27.382107421806
5.4 20.5159641472328 21.2243702978917 21.4529320693898 23.4947771678941 24.2035853695853 24.4305619263517 26.4528099601593 27.1624088867254 27.3862690171287
5.5 20.5169247046939 21.2253125818661 21.4539464126888 23.4966846127595 24.2054566969222 24.432575640938 26.4565800213004 27.166108220386 27.3902470359068
5.6 20.5178422283153 21.2262126469669 21.4549153242262 23.4985069908481 24.2072445536842 24.4344995954494 26.4601834594291 27.1696440005986 27.3940494188251
5.7 20.5187186375611 21.2270723766321 21.4558408293944 23.5002480625536 24.2089526309738 24.4363377537327 26.4636275094073 27.1730233338196 27.3976837766874
5.8 20.5195557670246 21.2278935709935 21.4567248641212 23.5019114249521 24.2105844594741 24.4380939078309 26.4669191031514 27.176253028514 27.4011574029433
5.9 20.5203553701155 21.2286779504984 21.4575692787487 23.5035005186407 24.2121434161762 24.439771685147 26.4700648813461 27.1793396067146 27.4044772858423
6 20.5211191225931 21.2294271593797 21.4583758417512 23.505018634312 24.2136327308455 24.4413745553331 26.4730712047905 27.1822893152148 27.407650120217
6.1 20.5218486259504 21.2301427689794 21.4591462432962 23.5064689190733 24.2150554922359 24.4429058369146 26.4759441653807 27.1851081364006 27.4106823188983
6.2 20.5225454106561 21.2308262809328 21.4598820986568 23.5078543825173 24.2164146540596 24.4443687036564 26.4786895967327 27.1878017987239 27.413580023767
6.3 20.5232109392588 21.2314791302168 21.4605849514797 23.5091779025544 24.2177130407205 24.4457661906811 26.4813130844513 27.1903757868246 27.4163491164437
6.4 20.5238466093603 21.232102688069 21.4612562769154 23.510442231012 24.2189533528195 24.4471012003442 26.4838199760507 27.1928353513077 27.4189952286242
6.5 20.5244537564616 21.232698264783 21.4618974846156 23.5116499990102 24.2201381724384 24.448376507878 26.4862153905325 27.1951855181797 27.421523752066
6.6 20.5250336566882 21.2332671123835 21.4625099216028 23.5128037221224 24.2212699682119 24.4495947668086 26.48850422763 27.1974310979537 27.42393984823
6.7 20.5255875293976 21.2338104271875 21.463094875018 23.5139058053252 24.2223511001924 24.4507585141562 26.4906911767222 27.1995766944294 27.4262484575872
6.8 20.5261165396772 21.2343293522553 21.4636535747507 23.5149585477488 24.2233838245188 24.4518701754249 26.4927807254292 27.2016267131561 27.4284543085948
6.9 20.5266218007324 21.2348249797359 21.4641871959562 23.5159641472328 24.2243702978917 24.4529320693898 26.4947771678941 27.2035853695853 27.4305619263517
7 20.5271043761739 21.2352983531121 21.464696861465 23.5169247046939 24.2253125818661 24.4539464126888 26.4966846127595 27.2054566969221 27.432575640938
7.1 20.5275652822046 21.2357504693476 21.4651836440879 23.5178422283153 24.2262126469669 24.4549153242262 26.4985069908481 27.2072445536842 27.4344995954494
7.2 20.5280054897137 21.2361822809421 21.4656485688225 23.5187186375611 24.2270723766321 24.4558408293944 26.5002480625536 27.2089526309738 27.4363377537326
7.3 20.5284259262781 21.2365946978965 21.4660926149638 23.5195557670246 24.2278935709935 24.4567248641212 26.5019114249521 27.2105844594741 27.4380939078309
7.4 20.5288274780791 21.2369885895935 21.4665167181233 23.5203553701155 24.2286779504984 24.4575692787487 26.5035005186407 27.2121434161762 27.439771685147
7.5 20.5292109917339 21.2373647865958 21.466921772161 23.5211191225931 24.2294271593797 24.4583758417513 26.505018634312 27.2136327308455 27.4413745553331
7.6 20.5295772760485 21.2377240823666 21.4673086310332 23.5218486259504 24.2301427689794 24.4591462432963 26.5064689190732 27.2150554922359 27.4429058369146
7.7 20.5299271036938 21.2380672349145 21.4676781105597 23.5225454106561 24.2308262809328 24.4598820986569 26.5078543825173 27.2164146540596 27.4443687036564
7.8 20.5302612128086 21.2383949683662 21.4680309901141 23.5232109392588 24.2314791302168 24.4605849514797 26.5091779025544 27.2177130407205 27.4457661906811
7.9 20.5305803085322 21.2387079744717 21.4683680142404 23.5238466093603 24.232102688069 24.4612562769154 26.5104422310119 27.2189533528195 27.4471012003442
8 20.5308850644703 21.2390069140422 21.4686898941989 23.5244537564616 24.232698264783 24.4618974846156 26.5116499990102 27.2201381724384 27.448376507878

